Optimal Control of Port-Hamiltonian Systems: A Time-Continuous Learning Approach

Feedback controllers for port-Hamiltonian systems reveal an intrinsic inverse optimality property since each passivating state feedback controller is optimal with respect to some specific performance index. Due to the nonlinear port-Hamiltonian system structure, however, explicit (forward) methods for optimal control of port-Hamiltonian systems require the generally intractable analytical solution of the Hamilton-Jacobi-Bellman equation. Adaptive dynamic programming methods provide a means to circumvent this issue. However, the few existing approaches for port-Hamiltonian systems hinge on very specific sub-classes of either performance indices or system dynamics or require the intransparent guessing of stabilizing initial weights. In this paper, we contribute towards closing this largely unexplored research area by proposing a time-continuous adaptive feedback controller for the optimal control of general time-continuous input-state-output port-Hamiltonian systems with respect to general Lagrangian performance indices. Its control law implements an online learning procedure which uses the Hamiltonian of the system as an initial value function candidate. The time-continuous learning of the value function is achieved by means of a certain Lagrange multiplier that allows to evaluate the optimality of the current solution. In particular, constructive conditions for stabilizing initial weights are stated and asymptotic stability of the closed-loop equilibrium is proven. Our work is concluded by simulations for exemplary linear and nonlinear optimization problems which demonstrate asymptotic convergence of the controllers resulting from the proposed online adaptation procedure.

==> IEEEtrantools.sty.txt <==
%%
%% IEEEtrantools.sty 2015/08/26 version V1.5
%% 
%% 
%% This package provides several popular and unique commands from the
%% IEEEtran.cls class (version 1.8b) file.
%% 
%% The provided commands include \IEEEPARstart, \IEEEitemize, \IEEEenumerate,
%% \IEEEdescription as well as the \IEEEeqnarray, \IEEEeqnarraybox family
%% of commands including support commands such as \IEEEstrut, the IEEEproof
%% environment and its support commands and the \IEEEauthorrefmark command.
%% Also provides the \bstctlcite command for the control entry types of
%% IEEEtran.bst V1.00 and later, as well as \IEEEnoauxwrite.
%% 
%% IEEEtrantools.sty should not be used with IEEEtran.cls.
%% 
%% Support sites:
%% http://www.michaelshell.org/tex/ieeetran/
%% http://www.ctan.org/pkg/ieeetran
%%
%% 
%% Copyright (c) 2002-2015 by Michael Shell
%%                            See: http://www.michaelshell.org/
%%                            for current contact information.
%%
%%*************************************************************************
%% Legal Notice:
%% This code is offered as-is without any warranty either expressed or
%% implied; without even the implied warranty of MERCHANTABILITY or
%% FITNESS FOR A PARTICULAR PURPOSE! 
%% User assumes all risk.
%% In no event shall the IEEE or any contributor to this code be liable for
%% any damages or losses, including, but not limited to, incidental,
%% consequential, or any other damages, resulting from the use or misuse
%% of any information contained here.
%%
%% All comments are the opinions of their respective authors and are not
%% necessarily endorsed by the IEEE.
%%
%% This work is distributed under the LaTeX Project Public License (LPPL)
%% ( http://www.latex-project.org/ ) version 1.3, and may be freely used,
%% distributed and modified. A copy of the LPPL, version 1.3, is included
%% in the base LaTeX documentation of all distributions of LaTeX released
%% 2003/12/01 or later.
%% Retain all contribution notices and credits.
%% ** Modified files should be clearly indicated as such, including  **
%% ** renaming them and changing author support contact information. **
%%
%% File list of work: IEEEtrantools.sty, IEEEtrantools_doc.txt
%%*************************************************************************
%%
%%
%%
%% Available package options (e.g., \usepackage[redeflists]{IEEEtrantools}
%%
%% redeflists
%%    Causes IEEEtrantools to redefine the standard itemize, enumerate and
%%    description (IED) list environments to their IEEE versions.
%%    IEEEitemize, IEEEenumerate and IEEEdescription remain available in any
%%    case. This option may not be compatible with packages that alter the
%%    standard IED list environments.
%%    
%%
%%**********************************************************************


\ProvidesPackage{IEEEtrantools}[2015/08/26 V1.5 by Michael Shell]
\typeout{-- See the "IEEEtrantools_doc.txt" manual for usage information.}
\typeout{-- http://www.michaelshell.org/tex/ieeetran/tools/}
\NeedsTeXFormat{LaTeX2e}


% If \@IEEEeqnarray is detected, error.
{\@ifundefined{@IEEEeqnarray}{\relax}{%
\PackageError{IEEEtrantools}{The IEEEtrantools package is not for use\MessageBreak
                             with classes that already provide it}%
    {Do not load IEEEtrantools - you don't need it.}%
}}


% hook to allow easy changeover to IEEEtran.cls/tools.sty error reporting
\def\@IEEEclspkgerror{\PackageError{IEEEtrantools}}


% define needed flags to indicate document options
\newif\if@IEEETOOLSredeflists
\global\@IEEETOOLSredeflistsfalse


% IEEEtran class scratch pad registers
% dimen
\newdimen\@IEEEtrantmpdimenA
\newdimen\@IEEEtrantmpdimenB
\newdimen\@IEEEtrantmpdimenC
% count
\newcount\@IEEEtrantmpcountA
\newcount\@IEEEtrantmpcountB
\newcount\@IEEEtrantmpcountC
% token list
\newtoks\@IEEEtrantmptoksA


% declare the options
\DeclareOption{redeflists}{\@IEEETOOLSredefliststrue}
% provide legacy support for retainorgcmds which does nothing now.
\DeclareOption{retainorgcmds}{\@IEEETOOLSredeflistsfalse}

% get and process any supplied options
\ProcessOptions


% store the nominal value of jot
\newdimen\IEEEnormaljot
\IEEEnormaljot\jot\relax
% V1.4 allow for other packages that later change \jot
\AtBeginDocument{\IEEEnormaljot\jot\relax}




%% -- Command Argument Scanning Support Functions --

% Sets the category codes for punctuation to their normal values.
% For local use with argument scanning.
\def\IEEEnormalcatcodespunct{\catcode`\!=12 \catcode`\,=12 \catcode`\:=12
\catcode`\;=12 \catcode`\`=12 \catcode`\'=12 \catcode`\"=12 \catcode`\.=12
\catcode`\/=12 \catcode`\?=12 \catcode`\*=12 \catcode`\+=12 \catcode`\-=12
\catcode`\<=12 \catcode`\>=12 \catcode`\(=12 \catcode`\)=12 \catcode`\[=12
\catcode`\]=12 \catcode`\==12 \catcode`\|=12}
% Sets the category codes for numbers to their normal values.
% For local use with argument scanning.
\def\IEEEnormalcatcodesnum{\catcode`\0=12 \catcode`\1=12 \catcode`\2=12
\catcode`\3=12 \catcode`\4=12 \catcode`\5=12 \catcode`\6=12 \catcode`\7=12
\catcode`\8=12 \catcode`\9=12}
% combined action of \IEEEnormalcatcodespunct and \IEEEnormalcatcodesnum
\def\IEEEnormalcatcodes{\IEEEnormalcatcodespunct\IEEEnormalcatcodesnum}


% usage: \@IEEEstripouterbraces*{}
% \@IEEEstripouterbraces fully expands its argument (which it then stores
% in \@IEEEstripouterbracesarg) via \edef, then removes any outer enclosing
% braces, and finally stores the result in the macro
% \@IEEEstrippedouterbraces.
%
% For example:
% \@IEEEstripouterbraces{{{{ab}c}}}
% results in:
%
% \@IEEEstripouterbracesarg ==> a macro containing {{{ab}c}}
% \@IEEEstrippedouterbraces ==> a macro containing {ab}c
%
% the *-star form,\@IEEEstripouterbraces*, does not expand the argument
% contents during processing
\def\@IEEEstripouterbraces{\@ifstar{\let\@IEEEstripouterbracesdef=\def\@@IEEEstripouterbraces}{\let\@IEEEstripouterbracesdef=\edef\@@IEEEstripouterbraces}}

\def\@@IEEEstripouterbraces#1{\@IEEEstripouterbracesdef\@IEEEstripouterbracesarg{#1}\relax
% If the macro is unchanged after being acquired as a single delimited
% argument, we know we have one sequence of tokens without any enclosing
% braces. Loop until this is true.
\loop
  \expandafter\@@@IEEEstripouterbraces\@IEEEstripouterbracesarg\@IEEEgeneralsequenceDELIMITER
\ifx\@IEEEstrippedouterbraces\@IEEEstripouterbracesarg
\else
  \let\@IEEEstripouterbracesarg\@IEEEstrippedouterbraces
\repeat}

\def\@@@IEEEstripouterbraces#1\@IEEEgeneralsequenceDELIMITER{\def\@IEEEstrippedouterbraces{#1}}



% usage: \@IEEEextractgroup*{}
% \@IEEEextractgroup fully expands its argument (which it then stores in
% \@IEEEextractgrouparg) via \edef and then assigns the first "brace group"
% of tokens to the macro \@IEEEextractedgroup.
% The remaining groups, if any, are stored in the macro
% \@IEEEextractedgroupremain. If the argument does not contain the requisite
% groups, the respective macros will be defined to be empty.
% There is an asymmetry in that \@IEEEextractedgroup is stripped of its first
% outer grouping while \@IEEEextractedgroupremain retains even the outer
% grouping (if present) that originally identified it as a group.
%
% For example:
% \@IEEEextractgroup{{{ab}}{c{de}}}
% results in:
%
% \@IEEEextractgrouparg       ==> a macro containing {{ab}}{c{de}}
% \@IEEEextractedgroup        ==> a macro containing {ab}
% \@IEEEextractedgroupremain  ==> a macro containing {c{de}}
%
% The *-star form, \@IEEEextractgroup*, does not expand its argument
% contents during processing.
\def\@IEEEextractgroup{\@ifstar{\let\@IEEEextractgroupdef=\def\@@IEEEextractgroup}{\let\@IEEEextractgroupdef=\edef\@@IEEEextractgroup}}

\def\@@IEEEextractgroup#1{\@IEEEextractgroupdef\@IEEEextractgrouparg{#1}\relax
% trap the case of an empty extracted group as this would cause problems with
% \@IEEEextractgroupremain's argument acquisition
\ifx\@IEEEextractgrouparg\@empty
  \def\@IEEEextractedgroup{}\relax
  \def\@IEEEextractedgroupremain{}\relax
\else
  % We have to use some dirty tricks here. We want to insert {} around
  % whatever remains after the first group so that TeX's argument scanner
  % will preserve any originally enclosing braces as well as provide an
  % empty argument to acquire even if there isn't a second group.
  % In this first of two dirty tricks, we put a } at the end of the structure
  % we are going to extract from. The \ifnum0=`{\fi keeps TeX happy to allow
  % what would otherwise be an unbalanced macro definition for
  % \@@IEEEextractgroup to be acceptable to it.
  \ifnum0=`{\fi\expandafter\@IEEEextractgroupremain\@IEEEextractgrouparg}\relax
\fi}

% In the second part of the dirty tricks, we insert a leading { right after
% the first group is acquired, but before the remainder is. Again, the
% \ifnum0=`}\fi keeps TeX happy during definition time, but will disappear
% during run time.
\def\@IEEEextractgroupremain#1{\def\@IEEEextractedgroup{#1}\expandafter\@@IEEEextractgroupremain\expandafter{\ifnum0=`}\fi}

\def\@@IEEEextractgroupremain#1{\def\@IEEEextractedgroupremain{#1}}



% usage: \@IEEEextracttoken*{}
% \@IEEEextracttoken fully expands its argument (which it then stores in
% \@IEEEextracttokenarg) via \edef and then the meaning of the first
% nonbrace (but including the empty group) token found is assigned via \let
% to \@IEEEextractedtoken as well as stored in the macro
% \@IEEEextractedtokenmacro. Tokens that would otherwise be discarded during
% the acquisition of the first are stored in \@IEEEextractedtokensdiscarded,
% however their original relative brace nesting depths are not guaranteed to
% be preserved.
% If the argument is empty, or if a first nonbrace token does not exist (or
% is an empty group), \@IEEEextractedtoken will be \relax and
% \@IEEEextractedtokenmacro and \@IEEEextractedtokensdiscarded will be empty.
%
% For example:
% \@IEEEextracttoken{{{ab}{cd}}{{ef}g}}
% results in:
%
% \@IEEEextracttokenarg          ==> a macro containing {{ab}{cd}}{{ef}g}
% \@IEEEextractedtoken           ==> the letter a
% \@IEEEextractedtokenmacro      ==> a macro containing a
% \@IEEEextractedtokensdiscarded ==> a macro containing bcd{ef}g
%
% the *-star form, \@IEEEextracttoken*, does not expand its argument
% contents during processing.
\def\@IEEEextracttoken{\@ifstar{\let\@IEEEextracttokendef=\def\@@IEEEextracttoken}{\let\@IEEEextracttokendef=\edef\@@IEEEextracttoken}}

\def\@@IEEEextracttoken#1{\@IEEEextracttokendef\@IEEEextracttokenarg{#1}\relax
\def\@IEEEextractedtokensdiscarded{}\relax % initialize to empty
% if the macro is unchanged after being acquired as a single undelimited argument
% with anything after it being stripped off as a delimited argument
% we know we have one token without any enclosing braces. loop until this is true.
\let\@IEEEextracttokencurgroup\@IEEEextracttokenarg
\loop
  % trap case of an empty argument as this would cause a problem with
  % \@@@IEEEextracttoken's first (nondelimited) argument acquisition
  \ifx\@IEEEextracttokencurgroup\@empty
    \def\@IEEEextractedtokenmacro{}\relax
  \else
    \expandafter\@@@IEEEextracttoken\@IEEEextracttokencurgroup\@IEEEgeneralsequenceDELIMITER\relax
  \fi
  \ifx\@IEEEextractedtokenmacro\@IEEEextracttokencurgroup
  \else
    \let\@IEEEextracttokencurgroup=\@IEEEextractedtokenmacro
\repeat
% we can safely do a \let= here because there should be at most one token
% the relax is needed to handle the case of no token found
\expandafter\let\expandafter\@IEEEextractedtoken\@IEEEextractedtokenmacro\relax}

\def\@@@IEEEextracttoken#1#2\@IEEEgeneralsequenceDELIMITER{\def\@IEEEextractedtokenmacro{#1}\relax
\def\@@IEEEextractedtokensdiscarded{#2}\expandafter\expandafter\expandafter\def\expandafter\expandafter\expandafter
\@IEEEextractedtokensdiscarded\expandafter\expandafter\expandafter
{\expandafter\@@IEEEextractedtokensdiscarded\@IEEEextractedtokensdiscarded}}



% usage: \@IEEEextracttokengroups*{}
% \@IEEEextracttokengroups fully expands its argument (which it then stores
% in \@IEEEextracttokengroupsarg) and then assigns the first "brace group" of
% tokens (with the outermost braces removed) to the macro
% \@IEEEextractedfirstgroup.
% The meaning of the first nonbrace (but including the empty group) token
% within this first group is assigned via \let to \@IEEEextractedfirsttoken
% as well as stored in the macro \@IEEEextractedfirsttokenmacro. If a first
% nonbrace token does not exist (or is an empty group), these will be \relax
% and empty, respectively.  Tokens that would otherwise be discarded during
% the acquisition of the first token in the first group are stored in
% \@IEEEextractedfirsttokensdiscarded, however their original relative brace
% nesting depths are not guaranteed to be preserved.
% The first group within this first group is stored in the macro
% \@IEEEextractedfirstfirstgroup.
% Likewise for the next group after the first: \@IEEEextractednextgroup,
% \@IEEEextractednextfirstgroup, \@IEEEextractednextgroupfirsttoken,
% \@IEEEextractednextgroupfirsttokenmacro, and 
% \@IEEEextractednextfirsttokensdiscarded.
% All tokens/groups after the first group, including any enclosing braces,
% are stored in the macro \@IEEEextractedafterfirstgroupremain which will
% be empty if none exist.
%
% For example:
% \@IEEEextracttokengroups{{{ab}{cd}}{{ef}g}}
% will result in:
%
% \@IEEEextracttokengroupsarg             ==> a macro containing {{ab}{cd}}{{ef}g}
% \@IEEEextractedfirstgroup               ==> a macro containing {ab}{cd}
% \@IEEEextractedafterfirstgroupremain    ==> a macro containing {{ef}g}
% \@IEEEextractedfirsttoken               ==> the letter a
% \@IEEEextractedfirsttokenmacro          ==> a macro containing a
% \@IEEEextractedfirsttokensdiscarded     ==> a macro containing bcd
% \@IEEEextractedfirstfirstgroup          ==> a macro containing ab
% \@IEEEextractednextgroup                ==> a macro containing {ef}g
% \@IEEEextractednextfirsttoken           ==> the letter e
% \@IEEEextractednextfirsttokenmacro      ==> a macro containing e
% \@IEEEextractednextfirsttokensdiscarded ==> a macro containing fg
% \@IEEEextractednextfirstgroup           ==> a macro containing ef
%
% If given an empty argument, \@IEEEextractedfirsttoken and
% \@IEEEextractednextfirsttoken will be set to \relax
% and all the macros will be empty.
% the *-star form, \@IEEEextracttokengroups*, does not expand its argument
% contents during processing.
%
% Depends on: \@IEEEextractgroup, \@IEEEextracttoken
\def\@IEEEextracttokengroups{\@ifstar{\let\@IEEEextracttokengroupsdef=\def\@@IEEEextracttokengroups}{\let\@IEEEextracttokengroupsdef=\edef\@@IEEEextracttokengroups}}
\def\@@IEEEextracttokengroups#1{\@IEEEextracttokengroupsdef\@IEEEextracttokengroupsarg{#1}\relax
% begin extraction, these functions are safe with empty arguments
% first group
\expandafter\@IEEEextractgroup\expandafter*\expandafter{\@IEEEextracttokengroupsarg}\relax
\let\@IEEEextractedfirstgroup\@IEEEextractedgroup
\let\@IEEEextractedafterfirstgroupremain\@IEEEextractedgroupremain
\expandafter\@IEEEextracttoken\expandafter*\expandafter{\@IEEEextractedfirstgroup}\relax
\let\@IEEEextractedfirsttoken\@IEEEextractedtoken
\let\@IEEEextractedfirsttokenmacro\@IEEEextractedtokenmacro
\let\@IEEEextractedfirsttokensdiscarded\@IEEEextractedtokensdiscarded
% first first group
\expandafter\@IEEEextractgroup\expandafter*\expandafter{\@IEEEextractedfirstgroup}\relax
\let\@IEEEextractedfirstfirstgroup\@IEEEextractedgroup
% next group
\expandafter\@IEEEextractgroup\expandafter*\expandafter{\@IEEEextractedafterfirstgroupremain}\relax
\let\@IEEEextractednextgroup\@IEEEextractedgroup
\expandafter\@IEEEextracttoken\expandafter*\expandafter{\@IEEEextractednextgroup}\relax
\let\@IEEEextractednextfirsttoken\@IEEEextractedtoken
\let\@IEEEextractednextfirsttokenmacro\@IEEEextractedtokenmacro
\let\@IEEEextractednextfirsttokensdiscarded\@IEEEextractedtokensdiscarded
% next first group
\expandafter\@IEEEextractgroup\expandafter*\expandafter{\@IEEEextractednextgroup}\relax
\let\@IEEEextractednextfirstgroup\@IEEEextractedgroup}


%%
%% -- End of Command Argument Scanning Support Functions --




% -- page setup commands --

% The default sample text for calculating margins
\def\IEEEdefaultsampletext{\normalfont\normalsize gT}
\def\IEEEdefaultheadersampletext{\normalfont\normalsize T}
\def\IEEEdefaultfootersampletext{\normalfont\normalsize gT}



% usage: \IEEEsettextwidth{inner margin}{outer margin}
% Sets \textwidth to allow the specified inner and outer margins
% for the current \paperwidth.
\def\IEEEsettextwidth#1#2{\@IEEEtrantmpdimenA\paperwidth
\@IEEEtrantmpdimenB#1\relax
\advance\@IEEEtrantmpdimenA by -\@IEEEtrantmpdimenB
\@IEEEtrantmpdimenB#2\relax
\advance\@IEEEtrantmpdimenA by -\@IEEEtrantmpdimenB
\textwidth\@IEEEtrantmpdimenA}



% usage: \IEEEsetsidemargin{mode: i, o, c, a}{margin/offset}
% Sets \oddsidemargin and \evensidemargin to yield the specified margin
% of the given mode.
% The available modes are:
% i = inner margin
% o = outer margin
% c = centered, with the given offset
% a = adjust the margins using the given offset
% For the offsets, positive values increase the inner margin.
% \textwidth should be set properly for the given margins before calling this
% function.
\def\IEEEsetsidemargin#1#2{\@IEEEtrantmpdimenA #2\relax
\@IEEEextracttoken{#1}\relax
% check for mode errors
\ifx\@IEEEextractedtokenmacro\@empty
  \@IEEEclspkgerror{Empty mode type in \string\IEEEsetsidemargin\space (line \the\inputlineno).\MessageBreak
  Defaulting to `i'}{Valid modes for \string\IEEEsetsidemargin\space are: i, o, c and a.}\relax
  \let\@IEEEextractedtoken=i\relax
  \def\@IEEEextractedtokenmacro{i}\relax
\else
  \ifx\@IEEEextractedtokensdiscarded\@empty\else
    \typeout{** WARNING: \string\IEEEsetsidemargin\space mode specifiers after the first in `\@IEEEextracttokenarg' ignored (line \the\inputlineno).}\relax
  \fi
\fi
% handle each mode
\if\@IEEEextractedtoken a\relax
  \advance\oddsidemargin by \@IEEEtrantmpdimenA\relax
\else
\if\@IEEEextractedtoken c\relax
  \oddsidemargin\paperwidth
  \advance\oddsidemargin by -\textwidth
  \divide\oddsidemargin by 2\relax
  \advance\oddsidemargin by -1in\relax
  \advance\oddsidemargin by \@IEEEtrantmpdimenA\relax
\else
\if\@IEEEextractedtoken o\relax
  \oddsidemargin\paperwidth
  \advance\oddsidemargin by -\textwidth
  \advance\oddsidemargin by -\@IEEEtrantmpdimenA
  \advance\oddsidemargin by -1in\relax
\else
  \if\@IEEEextractedtoken i\relax
  \else
    \@IEEEclspkgerror{Unknown mode type `\@IEEEextractedtokenmacro' in \string\IEEEsetsidemargin\space (line \the\inputlineno).\MessageBreak
    Defaulting to `i'}%
    {Valid modes for \string\IEEEsetsidemargin\space are: i, o, c  and a.}%
  \fi
  \oddsidemargin\@IEEEtrantmpdimenA
  \advance\oddsidemargin by -1in\relax
\fi\fi\fi
% odd and even side margins both mean "inner" for single sided pages
\evensidemargin\oddsidemargin
% but are mirrors of each other when twosided is in effect
\if@twoside
  \evensidemargin\paperwidth
  \advance\evensidemargin by -\textwidth
  \advance\evensidemargin by -\oddsidemargin
  % have to compensate for both the builtin 1in LaTex offset
  % and the fact we already subtracted this offset from \oddsidemargin
  \advance\evensidemargin -2in\relax
\fi}



% usage: \IEEEsettextheight[sample text]{top text margin}{bottom text margin}
% Sets \textheight based on the specified top margin and bottom margin.
% Takes into consideration \paperheight, \topskip, and (by default) the
% the actual height and depth of the \IEEEdefaultsampletext text. 
\def\IEEEsettextheight{\@ifnextchar [{\@IEEEsettextheight}{\@IEEEsettextheight[\IEEEdefaultsampletext]}}
\def\@IEEEsettextheight[#1]#2#3{\textheight\paperheight\relax
  \@IEEEtrantmpdimenA #2\relax
  \advance \textheight by -\@IEEEtrantmpdimenA% subtract top margin
  \@IEEEtrantmpdimenA #3\relax
  \advance \textheight by -\@IEEEtrantmpdimenA% subtract bottom margin
  \advance \textheight by \topskip% add \topskip
  % subtract off everything above the top, and below the bottom, baselines
  \settoheight{\@IEEEtrantmpdimenA}{\begingroup #1\relax\relax\relax\endgroup}\relax
  \advance \textheight by -\@IEEEtrantmpdimenA
  \settodepth{\@IEEEtrantmpdimenA}{\begingroup #1\relax\relax\relax\endgroup}\relax
  \advance \textheight by -\@IEEEtrantmpdimenA}



\newdimen\IEEEquantizedlength
\IEEEquantizedlength 0sp\relax
\newdimen\IEEEquantizedlengthdiff
\IEEEquantizedlengthdiff 0sp\relax
\def\IEEEquantizedlengthint{0}

% usage: \IEEEquantizelength{mode: d, c, i}{base unit}{length}
% Sets the length \IEEEquantizedlength to be an integer multiple of the given
% (nonzero) base unit such that \IEEEquantizedlength approximates the given
% length.
% \IEEEquantizedlengthdiff is a length equal to the difference between the
% \IEEEquantizedlength and the given length.
% \IEEEquantizedlengthint is a macro containing the integer number of base units
% in \IEEEquantizedlength.
% i.e., \IEEEquantizedlength =  \IEEEquantizedlengthint * base unit
% The mode determines how \IEEEquantizedlength is quantized:
% d = always decrease (always round down \IEEEquantizeint)
% c = use the closest match
% i = always increase (always round up \IEEEquantizeint)
% In anycase, if the given length is already quantized,
% \IEEEquantizedlengthdiff will be set to zero.
\def\IEEEquantizelength#1#2#3{\begingroup
% work in isolation so as not to externally disturb the \@IEEEtrantmp
% variables
% load the argument values indirectly via \IEEEquantizedlengthdiff
% in case the user refers to our \@IEEEtrantmpdimenX, \IEEEquantizedlength,
% etc. in the arguments. we also will work with these as counters,
% i.e., in sp units
% A has the base unit
\IEEEquantizedlengthdiff #2\relax\relax\relax\relax
\@IEEEtrantmpcountA\IEEEquantizedlengthdiff
% B has the input length
\IEEEquantizedlengthdiff #3\relax\relax\relax\relax
\@IEEEtrantmpcountB\IEEEquantizedlengthdiff
\@IEEEtrantmpdimenA\the\@IEEEtrantmpcountA sp\relax
\@IEEEtrantmpdimenB\the\@IEEEtrantmpcountB sp\relax
% \@IEEEtrantmpcountC will have the quantized int
% \IEEEquantizedlength will have the quantized length
% \@IEEEtrantmpdimenC will have the quantized diff
% initialize them to zero as this is what will be
% exported if an error occurs
\@IEEEtrantmpcountC 0\relax
\IEEEquantizedlength 0sp\relax
\@IEEEtrantmpdimenC 0sp\relax
% extract mode
\@IEEEextracttoken{#1}\relax
% check for mode errors
\ifx\@IEEEextractedtokenmacro\@empty
  \@IEEEclspkgerror{Empty mode type in \string\IEEEquantizelength\space (line \the\inputlineno).\MessageBreak
  Defaulting to `d'}{Valid modes for \string\IEEEquantizelength\space are: d, c and i.}\relax
  \let\@IEEEextractedtoken=d\relax
  \def\@IEEEextractedtokenmacro{d}\relax
\else
  \ifx\@IEEEextractedtokensdiscarded\@empty\else
    \typeout{** WARNING: \string\IEEEquantizelength\space mode specifiers after the first in `\@IEEEextracttokenarg' ignored (line \the\inputlineno).}\relax
  \fi
\fi
% check for base unit is zero error
\ifnum\@IEEEtrantmpcountA=0\relax
\@IEEEclspkgerror{Base unit is zero in \string\IEEEquantizelength\space (line \the\inputlineno).\MessageBreak
  \string\IEEEquantizedlength\space and \string\IEEEquantizedlengthdiff\space are set to zero}{Division by zero is not allowed.}\relax
\else% base unit is nonzero
  % \@IEEEtrantmpcountC carries the number of integer units
  % in the quantized length (integer length \ base)
  \@IEEEtrantmpcountC\@IEEEtrantmpcountB\relax
  \divide\@IEEEtrantmpcountC by \@IEEEtrantmpcountA\relax
  % \IEEEquantizedlength has the (rounded down) quantized length
  % = base * int
  \IEEEquantizedlength\@IEEEtrantmpdimenA\relax
  \multiply\IEEEquantizedlength by \@IEEEtrantmpcountC\relax
  % \@IEEEtrantmpdimenC has the difference
  % = quantized length - length
  \@IEEEtrantmpdimenC\IEEEquantizedlength\relax
  \advance\@IEEEtrantmpdimenC by -\@IEEEtrantmpdimenB\relax
  % trap special case of length being already quantized
  % to avoid a roundup under i option
  \ifdim\@IEEEtrantmpdimenC=0sp\relax
  \else % length not is already quantized
    % set dimenA to carry the upper quantized (absolute value) difference:
    % quantizedlength + base - length
    \advance\@IEEEtrantmpdimenA by \IEEEquantizedlength\relax
    \advance\@IEEEtrantmpdimenA by -\@IEEEtrantmpdimenB\relax
    % set dimenB to carry the lower quantized (absolute value) difference:
    % length - quantizedlength
    \advance\@IEEEtrantmpdimenB by -\IEEEquantizedlength\relax
    % handle each mode
    \if\@IEEEextractedtoken c\relax
      % compare upper and lower amounts, select upper if lower > upper
      \ifdim\@IEEEtrantmpdimenB>\@IEEEtrantmpdimenA\relax
        % use upper
        \advance\IEEEquantizedlength by \the\@IEEEtrantmpcountA sp\relax
        \advance\@IEEEtrantmpcountC by 1\relax
        \@IEEEtrantmpdimenC\@IEEEtrantmpdimenA
      \else% <=. uselower
        % no need to do anything for lower, use output values already setup
      \fi
    \else% not mode c
    \if\@IEEEextractedtoken i\relax
      % always round up under i mode
      \advance\IEEEquantizedlength by \the\@IEEEtrantmpcountA sp\relax
      \advance\@IEEEtrantmpcountC by 1\relax
      \@IEEEtrantmpdimenC\@IEEEtrantmpdimenA
    \else
      \if\@IEEEextractedtoken d\relax
      \else
        \@IEEEclspkgerror{Unknown mode type `\@IEEEextractedtokenmacro' in \string\IEEEquantizelength\space (line \the\inputlineno).\MessageBreak
        Defaulting to `d'}%
        {Valid modes for \string\IEEEquantizelength\space are: d, c, and i.}\relax
      \fi % if d
      % no need to do anything for d, use output values already setup
    \fi\fi % if i, c
  \fi % if length is already quantized
\fi% if base unit is zero
% globally assign the results to macros we use here to escape the enclosing
% group without needing to call \global on any of the \@IEEEtrantmp variables.
% \@IEEEtrantmpcountC has the quantized int
% \IEEEquantizedlength has the quantized length
% \@IEEEtrantmpdimenC has the quantized diff
\xdef\@IEEEquantizedlengthintmacro{\the\@IEEEtrantmpcountC}\relax
\@IEEEtrantmpcountC\IEEEquantizedlength\relax
\xdef\@IEEEquantizedlengthmacro{\the\@IEEEtrantmpcountC}\relax
\@IEEEtrantmpcountC\@IEEEtrantmpdimenC\relax
\xdef\@IEEEquantizedlengthdiffmacro{\the\@IEEEtrantmpcountC}\relax
\endgroup
% locally assign the outputs here from the macros
\expandafter\IEEEquantizedlength\@IEEEquantizedlengthmacro sp\relax
\expandafter\IEEEquantizedlengthdiff\@IEEEquantizedlengthdiffmacro sp\relax
\edef\IEEEquantizedlengthint{\@IEEEquantizedlengthintmacro}\relax}



\newdimen\IEEEquantizedtextheightdiff
\IEEEquantizedtextheightdiff 0sp\relax

% usage: \IEEEquantizetextheight[base unit]{mode: d, c, i}
% Sets \textheight to be an integer multiple of the current \baselineskip
% (or the optionally specified base unit) plus the first (\topskip) line.
% \IEEEquantizedtextheightdiff is a length equal to the difference between
% the new quantized and original \textheight.
% \IEEEquantizedtextheightlpc is a macro containing the integer number of
% lines per column under the quantized \textheight. i.e.,
% \textheight = \IEEEquantizedtextheightlpc * \baselineskip + \topskip
% The mode determines how \textheight is quantized:
% d = always decrease (always round down the number of lines per column)
% c = use the closest match
% i = always increase (always round up the number of lines per column)
% In anycase, if \textheight is already quantized, it will remain unchanged,
% and \IEEEquantizedtextheightdiff will be set to zero.
% Depends on: \IEEEquantizelength
\def\IEEEquantizetextheight{\@ifnextchar [{\@IEEEquantizetextheight}{\@IEEEquantizetextheight[\baselineskip]}}
\def\@IEEEquantizetextheight[#1]#2{\begingroup
% use our \IEEEquantizedtextheightdiff as a scratch pad
% we need to subtract off \topskip before quantization
\IEEEquantizedtextheightdiff\textheight
\advance\IEEEquantizedtextheightdiff by -\topskip\relax
\IEEEquantizelength{#2}{#1}{\IEEEquantizedtextheightdiff}
% add back \topskip line
\advance\IEEEquantizedlength by \topskip
\@IEEEtrantmpcountC\IEEEquantizedlengthint\relax
\advance\@IEEEtrantmpcountC by 1\relax
% globally assign the results to macros we use here to escape the enclosing
% group without needing to call \global on any of the \@IEEEtrantmp variables.
\xdef\@IEEEquantizedtextheightlpcmacro{\the\@IEEEtrantmpcountC}\relax
\@IEEEtrantmpcountC\IEEEquantizedlength\relax
\xdef\@IEEEquantizedtextheightmacro{\the\@IEEEtrantmpcountC}\relax
\@IEEEtrantmpcountC\IEEEquantizedlengthdiff\relax
\xdef\@IEEEquantizedtextheightdiffmacro{\the\@IEEEtrantmpcountC}\relax
\endgroup
% locally assign the outputs here from the macros
\textheight\@IEEEquantizedtextheightmacro sp\relax
\IEEEquantizedtextheightdiff\@IEEEquantizedtextheightdiffmacro sp\relax
\edef\IEEEquantizedtextheightlpc{\@IEEEquantizedtextheightlpcmacro}}



% usage: \IEEEsettopmargin[sample text]{mode: t, b, c, a, q}{margin/offset}
% Sets \topmargin based on the specified vertical margin.
% Takes into consideration the base 1in offset, \headheight, \headsep,
% \topskip, and (by default) the the actual height (or, for the bottom, depth)
% of the \IEEEdefaultsampletext text.
% The available modes are:
% t = top margin
% b = bottom margin
% c = vertically centered, with the given offset
% a = adjust the vertical margins using the given offset
% q = adjust the margins using \IEEEquantizedtextheightdiff and the given offset
% For the offsets, positive values increase the top margin.
% \headheight, \headsep, \topskip and \textheight should be set properly for the
% given margins before calling this function.
\def\IEEEsettopmargin{\@ifnextchar [{\@IEEEsettopmargin}{\@IEEEsettopmargin[\IEEEdefaultsampletext]}}
\def\@IEEEsettopmargin[#1]#2#3{\@IEEEtrantmpdimenA #3\relax
\@IEEEextracttoken{#2}\relax
% check for mode errors
\ifx\@IEEEextractedtokenmacro\@empty
  \@IEEEclspkgerror{Empty mode type in \string\IEEEsettopmargin\space (line \the\inputlineno).\MessageBreak
  Defaulting to `t'}{Valid modes for \string\IEEEsettopmargin\space are: t, b, c, a and q.}\relax
  \let\@IEEEextractedtoken=t\relax
  \def\@IEEEextractedtokenmacro{t}\relax
\else
  \ifx\@IEEEextractedtokensdiscarded\@empty\else
    \typeout{** WARNING: \string\IEEEsettopmargin\space mode specifiers after the first in `\@IEEEextracttokenarg' ignored (line \the\inputlineno).}\relax
  \fi
\fi
% handle each mode
\if\@IEEEextractedtoken a\relax
  \advance\topmargin by \@IEEEtrantmpdimenA\relax
\else
\if\@IEEEextractedtoken q\relax
  % we need to adjust by half the \IEEEquantizedtextheightdiff value
  \@IEEEtrantmpdimenB\IEEEquantizedtextheightdiff\relax
  \divide\@IEEEtrantmpdimenB by 2\relax
  % a positive \IEEEquantizedtextheightdiff means we need to reduce \topmargin
  % because \textheight has been lenghtened
  \advance\topmargin by -\@IEEEtrantmpdimenB\relax
  \advance\topmargin by \@IEEEtrantmpdimenA\relax
\else
\if\@IEEEextractedtoken c\relax
  \topmargin\paperheight
  \advance\topmargin by -\textheight
  % \textheight includes \topskip, but we should not count topskip whitespace here, backout
  \advance \topmargin by \topskip
  \settoheight{\@IEEEtrantmpdimenB}{\begingroup #1\relax\relax\relax\endgroup}\relax
  \advance\topmargin by -\@IEEEtrantmpdimenB\relax
  \settodepth{\@IEEEtrantmpdimenB}{\begingroup #1\relax\relax\relax\endgroup}\relax
  \advance\topmargin by -\@IEEEtrantmpdimenB\relax
  \divide\topmargin by 2\relax
  \advance\topmargin by \@IEEEtrantmpdimenA\relax
\else
\if\@IEEEextractedtoken b\relax
  \topmargin\paperheight
  \advance\topmargin by -\textheight
  % \textheight includes \topskip, but we should not count topskip whitespace here, backout
  \advance \topmargin by \topskip
  \settodepth{\@IEEEtrantmpdimenB}{\begingroup #1\relax\relax\relax\endgroup}\relax
  \advance\topmargin by -\@IEEEtrantmpdimenB\relax
  \advance\topmargin by -\@IEEEtrantmpdimenA\relax
\else
  \if\@IEEEextractedtoken t\relax
  \else
    \@IEEEclspkgerror{Unknown mode type `\@IEEEextractedtokenmacro' in \string\IEEEsettopmargin\space (line \the\inputlineno).\MessageBreak
    Defaulting to `t'}%
    {Valid modes for \string\IEEEsettopmargin\space are: t, b, c, a and q.}\relax
  \fi
  \topmargin\@IEEEtrantmpdimenA\relax
  \settoheight{\@IEEEtrantmpdimenB}{\begingroup #1\relax\relax\relax\endgroup}\relax
  \advance\topmargin by \@IEEEtrantmpdimenB\relax
\fi\fi % if t, b, c
% convert desired top margin into actual \topmargin
% this is not done for the q or a modes because they are only adjustments
\advance \topmargin by -\topskip
\advance \topmargin by -1in
\advance \topmargin by -\headheight
\advance \topmargin by -\headsep
\fi\fi % if q, a
}



% usage: \IEEEsetheadermargin[header sample][text sample]{mode: t, b, c, a}{margin/offset}
% Differentially adjusts \topmargin and \headsep (such that their sum is unchanged)
% based on the specified header margin.
% Takes into consideration the base 1in offset, \headheight, \topskip, and (by default)
% the actual height (or depth) of the \IEEEdefaultheadersampletext and
% \IEEEdefaultsampletext text.
% The available modes are:
% t = top margin (top of the header text to the top of the page)
% b = bottom margin (bottom of the header text to the top of the main text)
% c = vertically centered between the main text and the top of the page,
%     with the given offset
% a = adjust the vertical position using the given offset
% For the offsets, positive values move the header downward.
% \headheight, \headsep, \topskip and \topmargin should be set properly before
% calling this function.
\def\IEEEsetheadermargin{\@ifnextchar [{\@IEEEsetheadermargin}{\@IEEEsetheadermargin[\IEEEdefaultheadersampletext]}}
\def\@IEEEsetheadermargin[#1]{\@ifnextchar [{\@@IEEEsetheadermargin[#1]}{\@@IEEEsetheadermargin[#1][\IEEEdefaultsampletext]}}
\def\@@IEEEsetheadermargin[#1][#2]#3#4{\@IEEEtrantmpdimenA #4\relax
\@IEEEextracttoken{#3}\relax
% check for mode errors
\ifx\@IEEEextractedtokenmacro\@empty
  \@IEEEclspkgerror{Empty mode type in \string\IEEEsetheadermargin\space (line \the\inputlineno).\MessageBreak
  Defaulting to `t'}{Valid modes for \string\IEEEsetheadermargin\space are: t, b, c, and a.}\relax
  \let\@IEEEextractedtoken=t\relax
  \def\@IEEEextractedtokenmacro{t}\relax
\else
  \ifx\@IEEEextractedtokensdiscarded\@empty\else
    \typeout{** WARNING: \string\IEEEsetheadermargin\space mode specifiers after the first in `\@IEEEextracttokenarg' ignored (line \the\inputlineno).}\relax
  \fi
\fi
% handle each mode
\if\@IEEEextractedtoken a\relax
  % No need to do anything here and can pass through the adjustment
  % value as is. The end adjustment of \topmargin and \headsep will
  % do all that is needed
\else
\if\@IEEEextractedtoken c\relax
  % get the bottom margin
  \@IEEEtrantmpdimenB\headsep\relax
  \settodepth{\@IEEEtrantmpdimenC}{\begingroup #1\relax\relax\relax\endgroup}\relax
  \advance\@IEEEtrantmpdimenB by -\@IEEEtrantmpdimenC
  \advance\@IEEEtrantmpdimenB by \topskip
  \settoheight{\@IEEEtrantmpdimenC}{\begingroup #2\relax\relax\relax\endgroup}\relax
  \advance\@IEEEtrantmpdimenB by -\@IEEEtrantmpdimenC
  % at this point \@IEEEtrantmpdimenB has the actual header bottom margin
  % subtract from it the top header margin
  \advance\@IEEEtrantmpdimenB -1in\relax % take into consideration the system 1in offset of the top margin
  \advance\@IEEEtrantmpdimenB by -\topmargin
  \advance\@IEEEtrantmpdimenB by -\headheight
  \settoheight{\@IEEEtrantmpdimenC}{\begingroup #1\relax\relax\relax\endgroup}\relax
  \advance\@IEEEtrantmpdimenB by \@IEEEtrantmpdimenC
  % at this point \@IEEEtrantmpdimenB has the difference between the bottom and top margins
  % we need to adjust by half this amount to center the header
  \divide\@IEEEtrantmpdimenB by 2\relax
  % and add to offset
  \advance\@IEEEtrantmpdimenA by \@IEEEtrantmpdimenB
\else
\if\@IEEEextractedtoken b\relax
  \@IEEEtrantmpdimenB\headsep\relax
  \settodepth{\@IEEEtrantmpdimenC}{\begingroup #1\relax\relax\relax\endgroup}\relax
  \advance\@IEEEtrantmpdimenB by -\@IEEEtrantmpdimenC
  \advance\@IEEEtrantmpdimenB by \topskip
  \settoheight{\@IEEEtrantmpdimenC}{\begingroup #2\relax\relax\relax\endgroup}\relax
  \advance\@IEEEtrantmpdimenB by -\@IEEEtrantmpdimenC
  % at this point \@IEEEtrantmpdimenB has the actual header bottom margin
  % get the difference between the actual and the desired
  \advance\@IEEEtrantmpdimenB by -\@IEEEtrantmpdimenA
  \@IEEEtrantmpdimenA\@IEEEtrantmpdimenB
\else
  \if\@IEEEextractedtoken t\relax
  \else
    \@IEEEclspkgerror{Unknown mode type `\@IEEEextractedtokenmacro' in \string\IEEEsetheadermargin\space (line \the\inputlineno).\MessageBreak
    Defaulting to `t'}%
    {Valid modes for \string\IEEEsetheadermargin\space are: t, b, c and a.}\relax
  \fi
  \@IEEEtrantmpdimenB 1in\relax % take into consideration the system 1in offset of the top margin
  \advance\@IEEEtrantmpdimenB by \topmargin
  \advance\@IEEEtrantmpdimenB by \headheight
  \settoheight{\@IEEEtrantmpdimenC}{\begingroup #1\relax\relax\relax\endgroup}\relax
  \advance\@IEEEtrantmpdimenB by -\@IEEEtrantmpdimenC
  % at this point \@IEEEtrantmpdimenB has the actual header top margin
  % get the difference between the desired and the actual
  \advance\@IEEEtrantmpdimenA by -\@IEEEtrantmpdimenB
\fi\fi % if t, b, c
\fi % if a
% advance \topmargin by the needed amount and reduce \headsep by the same
% so as not to disturb the location of the main text
\advance\topmargin by \@IEEEtrantmpdimenA\relax
\advance\headsep by -\@IEEEtrantmpdimenA\relax
}



% usage: \IEEEsetfootermargin[footer sample][text sample]{mode: t, b, c, a}{margin/offset}
% Adjusts \footskip based on the specified footer margin.
% Takes into consideration the base 1in offset, \paperheight, \headheight,
% \headsep, \textheight and (by default) the actual height (or depth) of the
% \IEEEdefaultfootersampletext and \IEEEdefaultsampletext text.
% The available modes are:
% t = top margin (top of the footer text to the bottom of the main text)
% b = bottom margin (bottom of the footer text to the bottom of page)
% c = vertically centered between the main text and the bottom of the page,
%     with the given offset
% a = adjust the vertical position using the given offset
% For the offsets, positive values move the footer downward.
% \headheight, \headsep, \topskip, \topmargin, and \textheight should be set
% properly before calling this function.
\def\IEEEsetfootermargin{\@ifnextchar [{\@IEEEsetfootermargin}{\@IEEEsetfootermargin[\IEEEdefaultfootersampletext]}}
\def\@IEEEsetfootermargin[#1]{\@ifnextchar [{\@@IEEEsetfootermargin[#1]}{\@@IEEEsetfootermargin[#1][\IEEEdefaultsampletext]}}
\def\@@IEEEsetfootermargin[#1][#2]#3#4{\@IEEEtrantmpdimenA #4\relax
\@IEEEextracttoken{#3}\relax
% check for mode errors
\ifx\@IEEEextractedtokenmacro\@empty
  \@IEEEclspkgerror{Empty mode type in \string\IEEEsetfootermargin\space (line \the\inputlineno).\MessageBreak
  Defaulting to `t'}{Valid modes for \string\IEEEsetfootermargin\space are: t, b, c, and a.}\relax
  \let\@IEEEextractedtoken=t\relax
  \def\@IEEEextractedtokenmacro{t}\relax
\else
  \ifx\@IEEEextractedtokensdiscarded\@empty\else
    \typeout{** WARNING: \string\IEEEsetfootermargin\space mode specifiers after the first in `\@IEEEextracttokenarg' ignored (line \the\inputlineno).}\relax
  \fi
\fi
% handle each mode
\if\@IEEEextractedtoken a\relax
  % No need to do anything here and can pass through the adjustment
  % value as is. The end adjustment of \footskip will do all that
  % is needed
\else
\if\@IEEEextractedtoken c\relax
  % calculate the bottom margin
  \@IEEEtrantmpdimenB 1in\relax % system 1in offset
  \advance\@IEEEtrantmpdimenB\topmargin\relax
  \advance\@IEEEtrantmpdimenB\headheight\relax
  \advance\@IEEEtrantmpdimenB\headsep\relax
  \advance\@IEEEtrantmpdimenB\textheight\relax
  \advance\@IEEEtrantmpdimenB\footskip\relax
  \settodepth{\@IEEEtrantmpdimenC}{\begingroup #1\relax\relax\relax\endgroup}\relax
  \advance\@IEEEtrantmpdimenC by \@IEEEtrantmpdimenB
  \@IEEEtrantmpdimenB\paperheight
  \advance\@IEEEtrantmpdimenB by -\@IEEEtrantmpdimenC
  % at this point \@IEEEtrantmpdimenB has the actual footer bottom margin
  % now subtract off the footer top margin
  \advance\@IEEEtrantmpdimenB -\footskip\relax
  \settodepth{\@IEEEtrantmpdimenC}{\begingroup #2\relax\relax\relax\endgroup}\relax
  \advance\@IEEEtrantmpdimenB by \@IEEEtrantmpdimenC
  \settoheight{\@IEEEtrantmpdimenC}{\begingroup #1\relax\relax\relax\endgroup}\relax
  \advance\@IEEEtrantmpdimenB by \@IEEEtrantmpdimenC
  % at this point \@IEEEtrantmpdimenB has the difference between the bottom
  % and top footer margins
  % our adjustment must be half this value to center the footer
  \divide\@IEEEtrantmpdimenB by 2\relax
  % add to the offset
  \advance\@IEEEtrantmpdimenA by \@IEEEtrantmpdimenB
\else
\if\@IEEEextractedtoken b\relax
  % calculate the bottom margin
  \@IEEEtrantmpdimenB 1in\relax % system 1in offset
  \advance\@IEEEtrantmpdimenB\topmargin\relax
  \advance\@IEEEtrantmpdimenB\headheight\relax
  \advance\@IEEEtrantmpdimenB\headsep\relax
  \advance\@IEEEtrantmpdimenB\textheight\relax
  \advance\@IEEEtrantmpdimenB\footskip\relax
  \settodepth{\@IEEEtrantmpdimenC}{\begingroup #1\relax\relax\relax\endgroup}\relax
  \advance\@IEEEtrantmpdimenC by \@IEEEtrantmpdimenB
  \@IEEEtrantmpdimenB\paperheight
  \advance\@IEEEtrantmpdimenB by -\@IEEEtrantmpdimenC
  % at this point \@IEEEtrantmpdimenB has the actual footer bottom margin
  % get the difference between the actual and the desired
  \advance\@IEEEtrantmpdimenB by -\@IEEEtrantmpdimenA
  \@IEEEtrantmpdimenA\@IEEEtrantmpdimenB
\else
  \if\@IEEEextractedtoken t\relax
  \else
    \@IEEEclspkgerror{Unknown mode type `\@IEEEextractedtokenmacro' in \string\IEEEsetfootermargin\space (line \the\inputlineno).\MessageBreak
    Defaulting to `t'}%
    {Valid modes for \string\IEEEsetfootermargin\space are: t, b, c and a.}\relax
  \fi
  \@IEEEtrantmpdimenB\footskip\relax
  \settodepth{\@IEEEtrantmpdimenC}{\begingroup #2\relax\relax\relax\endgroup}\relax
  \advance\@IEEEtrantmpdimenB by -\@IEEEtrantmpdimenC
  \settoheight{\@IEEEtrantmpdimenC}{\begingroup #1\relax\relax\relax\endgroup}\relax
  \advance\@IEEEtrantmpdimenB by -\@IEEEtrantmpdimenC
  % at this point \@IEEEtrantmpdimenB has the actual footer top margin
  % get the difference between the desired and the actual
  \advance\@IEEEtrantmpdimenA by -\@IEEEtrantmpdimenB
\fi\fi % if t, b, c
\fi % if a
% advance \footskip by the needed amount
\advance\footskip by \@IEEEtrantmpdimenA\relax
}


% -- End page setup commands --




% Itemize, Enumerate and Description (IED) List Controls
% ***************************
% 
% 
% The IEEE seems to use at least two different values by
% which ITEMIZED list labels are indented to the right
% For The Journal of Lightwave Technology (JLT) and The Journal
% on Selected Areas in Communications (JSAC), they tend to use
% an indention equal to \parindent. For Transactions on Communications
% they tend to indent ITEMIZED lists a little more--- 1.3\parindent.
% We'll provide both values here for you so that you can choose 
% which one you like in your document using a command such as:
% setlength{\IEEEilabelindent}{\IEEEilabelindentB}
\newdimen\IEEEilabelindentA
\IEEEilabelindentA \parindent

\newdimen\IEEEilabelindentB
\IEEEilabelindentB 1.3\parindent
% However, we'll default to using \parindent
% which makes more sense to me
\newdimen\IEEEilabelindent
\IEEEilabelindent \IEEEilabelindentA


% This controls the default amount the enumerated list labels
% are indented to the right.
% Normally, this is the same as the paragraph indention
\newdimen\IEEEelabelindent
\IEEEelabelindent \parindent

% This controls the default amount the description list labels
% are indented to the right.
% Normally, this is the same as the paragraph indention
\newdimen\IEEEdlabelindent
\IEEEdlabelindent \parindent

% This is the value actually used within the IED lists.
% The IED environments automatically set its value to
% one of the three values above, so global changes do 
% not have any effect
\newdimen\IEEElabelindent
\IEEElabelindent \parindent

% The actual amount labels will be indented is
% \IEEElabelindent multiplied by the factor below
% corresponding to the level of nesting depth
% This provides a means by which the user can
% alter the effective \IEEElabelindent for deeper
% levels
% There may not be such a thing as correct "standard IEEE"
% values. What the IEEE actually does may depend on the specific
% circumstances.
% The first list level almost always has full indention.
% The second levels I've seen have only 75% of the normal indentation
% Three level or greater nestings are very rare. I am guessing
% that they don't use any indentation.
\def\IEEElabelindentfactori{1.0}   % almost always one
\def\IEEElabelindentfactorii{0.75} % 0.0 or 1.0 may be used in some cases
\def\IEEElabelindentfactoriii{0.0} % 0.75? 0.5? 0.0?
\def\IEEElabelindentfactoriv{0.0}
\def\IEEElabelindentfactorv{0.0}
\def\IEEElabelindentfactorvi{0.0}

% value actually used within IED lists, it is auto
% set to one of the 6 values above
% global changes here have no effect
\def\IEEElabelindentfactor{1.0}

% This controls the default spacing between the end of the IED
% list labels and the list text, when normal text is used for
% the labels.
\newdimen\IEEEiednormlabelsep
\IEEEiednormlabelsep 0.6em

% This controls the default spacing between the end of the IED
% list labels and the list text, when math symbols are used for
% the labels (nomenclature lists). The IEEE usually increases the 
% spacing in these cases
\newdimen\IEEEiedmathlabelsep
\IEEEiedmathlabelsep 1.2em

% This controls the extra vertical separation put above and
% below each IED list. The IEEE usually puts a little extra spacing
% around each list. However, this spacing is barely noticeable.
\newskip\IEEEiedtopsep
\IEEEiedtopsep 2pt plus 1pt minus 1pt


% This command is executed within each IED list environment
% at the beginning of the list. You can use this to set the 
% parameters for some/all your IED list(s) without disturbing 
% global parameters that affect things other than lists.
% i.e., renewcommand{\IEEEiedlistdecl}{\setlength{\labelsep}{5em}}
% will alter the \labelsep for the next list(s) until 
% \IEEEiedlistdecl is redefined. 
\def\IEEEiedlistdecl{\relax}

% This command provides an easy way to set \leftmargin based
% on the \labelwidth, \labelsep and the argument \IEEElabelindent
% Usage: \IEEEcalcleftmargin{width-to-indent-the-label}
% output is in the \leftmargin variable, i.e., effectively:
% \leftmargin = argument + \labelwidth + \labelsep
% Note controlled spacing here, shield end of lines with %
\def\IEEEcalcleftmargin#1{\setlength{\leftmargin}{#1}%
\addtolength{\leftmargin}{\labelwidth}%
\addtolength{\leftmargin}{\labelsep}}

% This command provides an easy way to set \labelwidth to the
% width of the given text. It is the same as
% \settowidth{\labelwidth}{label-text}
% and useful as a shorter alternative.
% Typically used to set \labelwidth to be the width
% of the longest label in the list
\def\IEEEsetlabelwidth#1{\settowidth{\labelwidth}{#1}}

% When this command is executed, IED lists will use the 
% IEEEiedmathlabelsep label separation rather than the normal
% spacing. To have an effect, this command must be executed via
% the \IEEEiedlistdecl or within the option of the IED list
% environments.
\def\IEEEusemathlabelsep{\setlength{\labelsep}{\IEEEiedmathlabelsep}}

% A flag which controls whether the IED lists automatically
% calculate \leftmargin from \IEEElabelindent, \labelwidth and \labelsep
% Useful if you want to specify your own \leftmargin
% This flag must be set (\IEEEnocalcleftmargintrue or \IEEEnocalcleftmarginfalse) 
% via the \IEEEiedlistdecl or within the option of the IED list
% environments to have an effect.
\newif\ifIEEEnocalcleftmargin
\IEEEnocalcleftmarginfalse

% A flag which controls whether \IEEElabelindent is multiplied by
% the \IEEElabelindentfactor for each list level.
% This flag must be set via the \IEEEiedlistdecl or within the option 
% of the IED list environments to have an effect.
\newif\ifIEEEnolabelindentfactor
\IEEEnolabelindentfactorfalse


% internal variable to indicate type of IED label
% justification
% 0 - left; 1 - center; 2 - right
\def\@IEEEiedjustify{0}



% commands to allow the user to control IED
% label justifications. Use these commands within
% the IED environment option or in the \IEEEiedlistdecl
% Note that changing the normal list justifications
% is nonstandard and the IEEE may not like it if you do so!
% I include these commands as they may be helpful to
% those who are using these enhanced list controls for
% other non-IEEE related LaTeX work.
% itemize and enumerate automatically default to right
% justification, description defaults to left.
\def\IEEEiedlabeljustifyl{\def\@IEEEiedjustify{0}}%left
\def\IEEEiedlabeljustifyc{\def\@IEEEiedjustify{1}}%center
\def\IEEEiedlabeljustifyr{\def\@IEEEiedjustify{2}}%right




% commands to save to and restore from the list parameter copies
% this allows us to set all the list parameters within
% the list_decl and prevent \list (and its \@list) 
% from overriding any of our parameters
% V1.6 use \edefs instead of dimen's to conserve dimen registers
% Note controlled spacing here, shield end of lines with %
\def\@IEEEsavelistparams{\edef\@IEEEiedtopsep{\the\topsep}%
\edef\@IEEEiedlabelwidth{\the\labelwidth}%
\edef\@IEEEiedlabelsep{\the\labelsep}%
\edef\@IEEEiedleftmargin{\the\leftmargin}%
\edef\@IEEEiedpartopsep{\the\partopsep}%
\edef\@IEEEiedparsep{\the\parsep}%
\edef\@IEEEieditemsep{\the\itemsep}%
\edef\@IEEEiedrightmargin{\the\rightmargin}%
\edef\@IEEEiedlistparindent{\the\listparindent}%
\edef\@IEEEieditemindent{\the\itemindent}}

% Note controlled spacing here
\def\@IEEErestorelistparams{\topsep\@IEEEiedtopsep\relax%
\labelwidth\@IEEEiedlabelwidth\relax%
\labelsep\@IEEEiedlabelsep\relax%
\leftmargin\@IEEEiedleftmargin\relax%
\partopsep\@IEEEiedpartopsep\relax%
\parsep\@IEEEiedparsep\relax%
\itemsep\@IEEEieditemsep\relax%
\rightmargin\@IEEEiedrightmargin\relax%
\listparindent\@IEEEiedlistparindent\relax%
\itemindent\@IEEEieditemindent\relax}


% v1.6b provide original LaTeX IED list environments
% note that latex.ltx defines \itemize and \enumerate, but not \description
% which must be created by the base classes
% save original LaTeX itemize and enumerate
\let\LaTeXitemize\itemize
\let\endLaTeXitemize\enditemize
\let\LaTeXenumerate\enumerate
\let\endLaTeXenumerate\endenumerate
% base class should define \description
\let\LaTeXdescription\description
\let\endLaTeXdescription\enddescription


% override LaTeX's default IED lists, if the user requested it
\if@IEEETOOLSredeflists
\def\itemize{\@IEEEitemize}
\def\enditemize{\@endIEEEitemize}
\def\enumerate{\@IEEEenumerate}
\def\endenumerate{\@endIEEEenumerate}
\def\description{\@IEEEdescription}
\def\enddescription{\@endIEEEdescription}
\fi


% provide the user with the IEEE IED commands
\def\IEEEitemize{\@IEEEitemize}
\def\endIEEEitemize{\@endIEEEitemize}
\def\IEEEenumerate{\@IEEEenumerate}
\def\endIEEEenumerate{\@endIEEEenumerate}
\def\IEEEdescription{\@IEEEdescription}
\def\endIEEEdescription{\@endIEEEdescription}


% V1.6 we want to keep the IEEEtran IED list definitions as our own internal
% commands so they are protected against redefinition
\def\@IEEEitemize{\@ifnextchar[{\@@IEEEitemize}{\@@IEEEitemize[\relax]}}
\def\@IEEEenumerate{\@ifnextchar[{\@@IEEEenumerate}{\@@IEEEenumerate[\relax]}}
\def\@IEEEdescription{\@ifnextchar[{\@@IEEEdescription}{\@@IEEEdescription[\relax]}}
\def\@endIEEEitemize{\endlist}
\def\@endIEEEenumerate{\endlist}
\def\@endIEEEdescription{\endlist}


% DO NOT ALLOW BLANK LINES TO BE IN THESE IED ENVIRONMENTS
% AS THIS WILL FORCE NEW PARAGRAPHS AFTER THE IED LISTS
% IEEEtran itemized list MDS 1/2001
% Note controlled spacing here, shield end of lines with %
\def\@@IEEEitemize[#1]{%
                \ifnum\@itemdepth>3\relax\@toodeep\else%
                \ifnum\@listdepth>5\relax\@toodeep\else%
                \advance\@itemdepth\@ne%
                \edef\@itemitem{labelitem\romannumeral\the\@itemdepth}%
                % get the IEEElabelindentfactor for this level
                \advance\@listdepth\@ne% we need to know what the level WILL be
                \edef\IEEElabelindentfactor{\csname IEEElabelindentfactor\romannumeral\the\@listdepth\endcsname}%
                \advance\@listdepth-\@ne% undo our increment
                \def\@IEEEiedjustify{2}% right justified labels are default
                % set other defaults
                \IEEEnocalcleftmarginfalse%
                \IEEEnolabelindentfactorfalse%
                \topsep\IEEEiedtopsep%
                \IEEElabelindent\IEEEilabelindent%
                \labelsep\IEEEiednormlabelsep%
                \partopsep 0ex%
                \parsep 0ex%
                \itemsep 0ex%
                \rightmargin 0em%
                \listparindent 0em%
                \itemindent 0em%
                % calculate the label width
                % the user can override this later if
                % they specified a \labelwidth
                \settowidth{\labelwidth}{\csname labelitem\romannumeral\the\@itemdepth\endcsname}%
                \@IEEEsavelistparams% save our list parameters
                \list{\csname\@itemitem\endcsname}{%
                \@IEEErestorelistparams% override any list{} changes
                                       % to our globals
                \let\makelabel\@IEEEiedmakelabel% v1.6b setup \makelabel
                \IEEEiedlistdecl% let user alter parameters
                #1\relax%
                % If the user has requested not to use the
                % IEEElabelindent factor, don't revise \IEEElabelindent
                \ifIEEEnolabelindentfactor\relax%
                \else\IEEElabelindent=\IEEElabelindentfactor\IEEElabelindent%
                \fi%
                % Unless the user has requested otherwise,
                % calculate our left margin based
                % on \IEEElabelindent, \labelwidth and
                % \labelsep
                \ifIEEEnocalcleftmargin\relax%
                \else\IEEEcalcleftmargin{\IEEElabelindent}%
                \fi}\fi\fi}%


% DO NOT ALLOW BLANK LINES TO BE IN THESE IED ENVIRONMENTS
% AS THIS WILL FORCE NEW PARAGRAPHS AFTER THE IED LISTS
% IEEEtran enumerate list MDS 1/2001
% Note controlled spacing here, shield end of lines with %
\def\@@IEEEenumerate[#1]{%
                \ifnum\@enumdepth>3\relax\@toodeep\else%
                \ifnum\@listdepth>5\relax\@toodeep\else%
                \advance\@enumdepth\@ne%
                \edef\@enumctr{enum\romannumeral\the\@enumdepth}%
                % get the IEEElabelindentfactor for this level
                \advance\@listdepth\@ne% we need to know what the level WILL be
                \edef\IEEElabelindentfactor{\csname IEEElabelindentfactor\romannumeral\the\@listdepth\endcsname}%
                \advance\@listdepth-\@ne% undo our increment
                \def\@IEEEiedjustify{2}% right justified labels are default
                % set other defaults
                \IEEEnocalcleftmarginfalse%
                \IEEEnolabelindentfactorfalse%
                \topsep\IEEEiedtopsep%
                \IEEElabelindent\IEEEelabelindent%
                \labelsep\IEEEiednormlabelsep%
                \partopsep 0ex%
                \parsep 0ex%
                \itemsep 0ex%
                \rightmargin 0em%
                \listparindent 0em%
                \itemindent 0em%
                % calculate the label width
                % We'll set it to the width suitable for all labels using
                % normalfont 1) to 9)
                % The user can override this later
                \settowidth{\labelwidth}{9)}%
                \@IEEEsavelistparams% save our list parameters
                \list{\csname label\@enumctr\endcsname}{\usecounter{\@enumctr}%
                \@IEEErestorelistparams% override any list{} changes
                                       % to our globals
                \let\makelabel\@IEEEiedmakelabel% v1.6b setup \makelabel
                \IEEEiedlistdecl% let user alter parameters 
                #1\relax%
                % If the user has requested not to use the
                % IEEElabelindent factor, don't revise \IEEElabelindent
                \ifIEEEnolabelindentfactor\relax%
                \else\IEEElabelindent=\IEEElabelindentfactor\IEEElabelindent%
                \fi%
                % Unless the user has requested otherwise,
                % calculate our left margin based
                % on \IEEElabelindent, \labelwidth and
                % \labelsep
                \ifIEEEnocalcleftmargin\relax%
                \else\IEEEcalcleftmargin{\IEEElabelindent}%
                \fi}\fi\fi}%


% DO NOT ALLOW BLANK LINES TO BE IN THESE IED ENVIRONMENTS
% AS THIS WILL FORCE NEW PARAGRAPHS AFTER THE IED LISTS
% IEEEtran description list MDS 1/2001
% Note controlled spacing here, shield end of lines with %
\def\@@IEEEdescription[#1]{%
                \ifnum\@listdepth>5\relax\@toodeep\else%
                % get the IEEElabelindentfactor for this level
                \advance\@listdepth\@ne% we need to know what the level WILL be
                \edef\IEEElabelindentfactor{\csname IEEElabelindentfactor\romannumeral\the\@listdepth\endcsname}%
                \advance\@listdepth-\@ne% undo our increment
                \def\@IEEEiedjustify{0}% left justified labels are default
                % set other defaults
                \IEEEnocalcleftmarginfalse%
                \IEEEnolabelindentfactorfalse%
                \topsep\IEEEiedtopsep% 
                \IEEElabelindent\IEEEdlabelindent%
                % assume normal labelsep
                \labelsep\IEEEiednormlabelsep%
                \partopsep 0ex%
                \parsep 0ex%
                \itemsep 0ex%
                \rightmargin 0em%
                \listparindent 0em%
                \itemindent 0em%
                % Bogus label width in case the user forgets
                % to set it.
                % TIP: If you want to see what a variable's width is you
                % can use the TeX command \showthe\width-variable to 
                % display it on the screen during compilation 
                % (This might be helpful to know when you need to find out
                % which label is the widest)
                \settowidth{\labelwidth}{Hello}%
                \@IEEEsavelistparams% save our list parameters
                \list{}{\@IEEErestorelistparams% override any list{} changes
                                               % to our globals
                \let\makelabel\@IEEEiedmakelabel% v1.6b setup \makelabel
                \IEEEiedlistdecl% let user alter parameters 
                #1\relax%
                % If the user has requested not to use the
                % labelindent factor, don't revise \IEEElabelindent
                \ifIEEEnolabelindentfactor\relax%
                \else\IEEElabelindent=\IEEElabelindentfactor\IEEElabelindent%
                \fi%
                % Unless the user has requested otherwise,
                % calculate our left margin based
                % on \IEEElabelindent, \labelwidth and
                % \labelsep
                \ifIEEEnocalcleftmargin\relax%
                \else\IEEEcalcleftmargin{\IEEElabelindent}\relax%
                \fi}\fi}

% v1.6b we use one makelabel that does justification as needed.
\def\@IEEEiedmakelabel#1{\relax\if\@IEEEiedjustify 0\relax
\makebox[\labelwidth][l]{\normalfont #1}\else
\if\@IEEEiedjustify 1\relax
\makebox[\labelwidth][c]{\normalfont #1}\else
\makebox[\labelwidth][r]{\normalfont #1}\fi\fi}









% used only by IEEEtran's IEEEeqnarray as other packages may
% have their own, different, implementations
\newcounter{IEEEsubequation}[equation]

% e.g., "1a" (used only by IEEEtran's IEEEeqnarray)
\def\theIEEEsubequation{\theequation\alph{IEEEsubequation}}
% just like LaTeX2e's \@eqnnum
\def\theequationdis{(\theequation)}% (1)
% IEEEsubequation used only by IEEEtran's IEEEeqnarray
\def\theIEEEsubequationdis{(\theIEEEsubequation)}% (1a)




%%
%% START OF IEEEeqnarray DEFINITIONS
%%
%% Inspired by the concepts, examples, and previous works of LaTeX 
%% coders and developers such as Donald Arseneau, Fred Bartlett, 
%% David Carlisle, Tony Liu, Frank Mittelbach, Piet van Oostrum, 
%% Roland Winkler and Mark Wooding.
%% I don't make the claim that my work here is even near their calibre. ;)


\newif\if@IEEEeqnarrayboxnojot% flag to indicate if the environment was called as the star form
\@IEEEeqnarrayboxnojotfalse

\newif\if@advanceIEEEeqncolcnt% tracks if the environment should advance the col counter
% allows a way to make an \IEEEeqnarraybox that can be used within an \IEEEeqnarray
% used by IEEEeqnarraymulticol so that it can work properly in both
\@advanceIEEEeqncolcnttrue

\newcount\@IEEEeqnnumcols % tracks how many IEEEeqnarray cols are defined
\newcount\@IEEEeqncolcnt  % tracks how many IEEEeqnarray cols the user actually used


% The default math style used by the columns
\def\IEEEeqnarraymathstyle{\displaystyle}
% The default text style used by the columns
% default to using the current font
\def\IEEEeqnarraytextstyle{\relax}

% like the iedlistdecl but for \IEEEeqnarray
\def\IEEEeqnarraydecl{\relax}
\def\IEEEeqnarrayboxdecl{\relax}



% V1.8 flags to indicate that equation numbering is to persist
\newif\if@IEEEeqnumpersist%
\@IEEEeqnumpersistfalse
\newif\if@IEEEsubeqnumpersist%
\@IEEEsubeqnumpersistfalse
%
% V1.8 flags to indicate if (sub)equation number of last line was preadvanced
\newif\if@IEEEeqnumpreadv%
\@IEEEeqnumpreadvfalse
\newif\if@IEEEsubeqnumpreadv%
\@IEEEsubeqnumpreadvfalse

\newcount\@IEEEsubeqnnumrollback% saves previous value of IEEEsubequation number in case we need to restore it

% \yesnumber is the opposite of \nonumber
% a novel concept with the same def as the equationarray package
% However, we give IEEE versions too since some LaTeX packages such as 
% the MDWtools mathenv.sty redefine \nonumber to something else.
% This command is intended for use in non-IEEEeqnarray math environments
\providecommand{\yesnumber}{\global\@eqnswtrue}


% IEEEyes/nonumber 
% V1.8 add persistant * forms
% These commands can alter the type of equation an IEEEeqnarray line is.
\def\IEEEyesnumber{\@ifstar{\global\@IEEEeqnumpersisttrue\global\@IEEEsubeqnumpersistfalse\@IEEEyesnumber}{\@IEEEyesnumber}}

\def\@IEEEyesnumber{\global\@eqnswtrue
\if@IEEEeqnarrayISinner% alter counters and label only inside an IEEEeqnarray
\ifnum\c@IEEEsubequation>0\relax
   \stepcounter{equation}\setcounter{IEEEsubequation}{0}\gdef\@currentlabel{\p@equation\theequation}\relax
   \gdef\@currentHref{\@IEEEtheHrefequation}% setup hyperref label
\fi
% even if we reached this eqn num via a preadv, it is legit now
\global\@IEEEeqnumpreadvfalse\global\@IEEEsubeqnumpreadvfalse
\fi}

\def\IEEEnonumber{\@ifstar{\global\@IEEEeqnumpersistfalse\global\@IEEEsubeqnumpersistfalse\global\@eqnswfalse}{\global\@eqnswfalse}}


\def\IEEEyessubnumber{\@ifstar{\global\@IEEEsubeqnumpersisttrue\@IEEEyessubnumber}{\@IEEEyessubnumber}}
%
\def\@IEEEyessubnumber{\if@IEEEeqnarrayISinner% alter counters and label only inside an IEEEeqnarray
  \ifnum\c@IEEEsubequation>0\relax% if it already is a subequation, we are good to go as-is
  \else% if we are a regular equation we have to watch out for two cases
    \if@IEEEeqnumpreadv% if this equation is the result of a preadvance, backout and bump the sub eqnnum
       \global\advance\c@equation\m@ne\global\c@IEEEsubequation=\@IEEEsubeqnnumrollback\addtocounter{IEEEsubequation}{1}\relax
    \else% non-preadvanced equations just need initialization of their sub eqnnum
       \setcounter{IEEEsubequation}{1}\relax
    \fi
  \fi% fi already is subequation
  \gdef\@currentlabel{\p@IEEEsubequation\theIEEEsubequation}\relax
  \gdef\@currentHref{\@IEEEtheHrefsubequation}% setup hyperref label
  \global\@IEEEeqnumpreadvfalse\global\@IEEEsubeqnumpreadvfalse% no longer a preadv anymore
  \global\@eqnswtrue
\fi}


\def\IEEEnosubnumber{\@ifstar{\global\@IEEEsubeqnumpersistfalse\@IEEEnosubnumber}{\@IEEEnosubnumber}}
%
\def\@IEEEnosubnumber{\if@IEEEeqnarrayISinner% alter counters and label only inside an IEEEeqnarray
  \if@eqnsw % we do nothing unless we know we will display because we play with the counters here
    % if it currently is a subequation, bump up to the next equation number and turn off the subequation
    \ifnum\c@IEEEsubequation>0\relax\addtocounter{equation}{1}\setcounter{IEEEsubequation}{0}\relax
    \fi
    \global\@IEEEeqnumpreadvfalse\global\@IEEEsubeqnumpreadvfalse% no longer a preadv anymore
    \gdef\@currentlabel{\p@equation\theequation}\relax
    \gdef\@currentHref{\@IEEEtheHrefequation}% setup hyperref label
  \fi
\fi}



% allows users to "push away" equations that get too close to the equation numbers
\def\IEEEeqnarraynumspace{\hphantom{\ifnum\c@IEEEsubequation>0\relax\theIEEEsubequationdis\else\theequationdis\fi}}

% provides a way to span multiple columns within IEEEeqnarray environments
% will consider \if@advanceIEEEeqncolcnt before globally advancing the
% column counter - so as to work within \IEEEeqnarraybox
% usage: \IEEEeqnarraymulticol{number cols. to span}{col type}{cell text}
\long\def\IEEEeqnarraymulticol#1#2#3{\multispan{#1}\relax
% check if column is defined for the precolumn definition
% We have to be careful here because TeX scans for & even within an \iffalse
% where it does not expand macros. So, if we used only one \ifx and a #3
% appeared in the false branch and the user inserted another alignment
% structure that uses & in the \IEEEeqnarraymulticol{}, TeX will not see that
% there is an inner alignment in the false branch yet still will see any &
% there and will think that they apply to the outer alignment resulting in an
% incomplete \ifx error.
% So, here we use separate checks for the pre and post parts in order to keep
% the #3 outside of all conditionals.
\relax\expandafter\ifx\csname @IEEEeqnarraycolDEF#2\endcsname\@IEEEeqnarraycolisdefined\relax
\csname @IEEEeqnarraycolPRE#2\endcsname
\else% if not, error and use default type
\@IEEEclspkgerror{Invalid column type "#2" in \string\IEEEeqnarraymulticol.\MessageBreak
Using a default centering column instead}%
{You must define IEEEeqnarray column types before use.}%
\csname @IEEEeqnarraycolPRE@IEEEdefault\endcsname
\fi
% The ten \relax are to help prevent misleading error messages in case a user
% accidently inserted a macro that tries to acquire additional arguments.
#3\relax\relax\relax\relax\relax\relax\relax\relax\relax\relax
% check if column is defined for the postcolumn definition
\expandafter\ifx\csname @IEEEeqnarraycolDEF#2\endcsname\@IEEEeqnarraycolisdefined\relax
\csname @IEEEeqnarraycolPOST#2\endcsname
\else% if not, use the default type
\csname @IEEEeqnarraycolPOST@IEEEdefault\endcsname
\fi
% advance column counter only if the IEEEeqnarray environment wants it
\if@advanceIEEEeqncolcnt\global\advance\@IEEEeqncolcnt by #1\relax\fi}

% like \omit, but maintains track of the column counter for \IEEEeqnarray
\def\IEEEeqnarrayomit{\omit\if@advanceIEEEeqncolcnt\global\advance\@IEEEeqncolcnt by 1\relax\fi}


% provides a way to define a letter referenced column type
% usage: \IEEEeqnarraydefcol{col. type letter/name}{pre insertion text}{post insertion text}
\def\IEEEeqnarraydefcol#1#2#3{\expandafter\def\csname @IEEEeqnarraycolPRE#1\endcsname{#2}%
\expandafter\def\csname @IEEEeqnarraycolPOST#1\endcsname{#3}%
\expandafter\def\csname @IEEEeqnarraycolDEF#1\endcsname{1}}


% provides a way to define a numerically referenced inter-column glue types
% usage: \IEEEeqnarraydefcolsep{col. glue number}{glue definition}
\def\IEEEeqnarraydefcolsep#1#2{\expandafter\def\csname @IEEEeqnarraycolSEP\romannumeral #1\endcsname{#2}%
\expandafter\def\csname @IEEEeqnarraycolSEPDEF\romannumeral #1\endcsname{1}}


\def\@IEEEeqnarraycolisdefined{1}% just a macro for 1, used for checking undefined column types


% expands and appends the given argument to the \@IEEEtrantmptoksA token list
% used to build up the \halign preamble
\def\@IEEEappendtoksA#1{\edef\@@IEEEappendtoksA{\@IEEEtrantmptoksA={\the\@IEEEtrantmptoksA #1}}%
\@@IEEEappendtoksA}

% also appends to \@IEEEtrantmptoksA, but does not expand the argument
% uses \toks8 as a scratchpad register
\def\@IEEEappendNOEXPANDtoksA#1{\toks8={#1}%
\edef\@@IEEEappendNOEXPANDtoksA{\@IEEEtrantmptoksA={\the\@IEEEtrantmptoksA\the\toks8}}%
\@@IEEEappendNOEXPANDtoksA}

% define some common column types for the user
% math
\IEEEeqnarraydefcol{l}{$\IEEEeqnarraymathstyle}{$\hfil}
\IEEEeqnarraydefcol{c}{\hfil$\IEEEeqnarraymathstyle}{$\hfil}
\IEEEeqnarraydefcol{r}{\hfil$\IEEEeqnarraymathstyle}{$}
\IEEEeqnarraydefcol{L}{$\IEEEeqnarraymathstyle{}}{{}$\hfil}
\IEEEeqnarraydefcol{C}{\hfil$\IEEEeqnarraymathstyle{}}{{}$\hfil}
\IEEEeqnarraydefcol{R}{\hfil$\IEEEeqnarraymathstyle{}}{{}$}
% text
\IEEEeqnarraydefcol{s}{\IEEEeqnarraytextstyle}{\hfil}
\IEEEeqnarraydefcol{t}{\hfil\IEEEeqnarraytextstyle}{\hfil}
\IEEEeqnarraydefcol{u}{\hfil\IEEEeqnarraytextstyle}{}

% vertical rules
\IEEEeqnarraydefcol{v}{}{\vrule width\arrayrulewidth}
\IEEEeqnarraydefcol{vv}{\vrule width\arrayrulewidth\hfil}{\hfil\vrule width\arrayrulewidth}
\IEEEeqnarraydefcol{V}{}{\vrule width\arrayrulewidth\hskip\doublerulesep\vrule width\arrayrulewidth}
\IEEEeqnarraydefcol{VV}{\vrule width\arrayrulewidth\hskip\doublerulesep\vrule width\arrayrulewidth\hfil}%
{\hfil\vrule width\arrayrulewidth\hskip\doublerulesep\vrule width\arrayrulewidth}

% horizontal rules
\IEEEeqnarraydefcol{h}{}{\leaders\hrule height\arrayrulewidth\hfil}
\IEEEeqnarraydefcol{H}{}{\leaders\vbox{\hrule width\arrayrulewidth\vskip\doublerulesep\hrule width\arrayrulewidth}\hfil}

% plain
\IEEEeqnarraydefcol{x}{}{}
\IEEEeqnarraydefcol{X}{$}{$}

% the default column type to use in the event a column type is not defined
\IEEEeqnarraydefcol{@IEEEdefault}{\hfil$\IEEEeqnarraymathstyle}{$\hfil}


% a zero tabskip (used for "-" col types)
\def\@IEEEeqnarraycolSEPzero{0pt plus 0pt minus 0pt}
% a centering tabskip (used for "+" col types)
\def\@IEEEeqnarraycolSEPcenter{1000pt plus 0pt minus 1000pt}

% top level default tabskip glues for the start, end, and inter-column
% may be reset within environments not always at the top level, e.g., \IEEEeqnarraybox
\edef\@IEEEeqnarraycolSEPdefaultstart{\@IEEEeqnarraycolSEPcenter}% default start glue
\edef\@IEEEeqnarraycolSEPdefaultend{\@IEEEeqnarraycolSEPcenter}% default end glue
\edef\@IEEEeqnarraycolSEPdefaultmid{\@IEEEeqnarraycolSEPzero}% default inter-column glue



% creates a vertical rule that extends from the bottom to the top a a cell
% Provided in case other packages redefine \vline some other way.
% usage: \IEEEeqnarrayvrule[rule thickness]
% If no argument is provided, \arrayrulewidth will be used for the rule thickness. 
\newcommand\IEEEeqnarrayvrule[1][\arrayrulewidth]{\vrule\@width#1\relax}

% creates a blank separator row
% usage: \IEEEeqnarrayseprow[separation length][font size commands]
% default is \IEEEeqnarrayseprow[0.25\normalbaselineskip][\relax]
% blank arguments inherit the default values
% uses \skip5 as a scratch register - calls \@IEEEeqnarraystrutsize which uses more scratch registers
\def\IEEEeqnarrayseprow{\relax\@ifnextchar[{\@IEEEeqnarrayseprow}{\@IEEEeqnarrayseprow[0.25\normalbaselineskip]}}
\def\@IEEEeqnarrayseprow[#1]{\relax\@ifnextchar[{\@@IEEEeqnarrayseprow[#1]}{\@@IEEEeqnarrayseprow[#1][\relax]}}
\def\@@IEEEeqnarrayseprow[#1][#2]{\def\@IEEEeqnarrayseprowARGONE{#1}%
\ifx\@IEEEeqnarrayseprowARGONE\@empty%
% get the skip value, based on the font commands
% use skip5 because \IEEEeqnarraystrutsize uses \skip0, \skip2, \skip3
% assign within a bogus box to confine the font changes
{\setbox0=\hbox{#2\relax\global\skip5=0.25\normalbaselineskip}}%
\else%
{\setbox0=\hbox{#2\relax\global\skip5=#1}}%
\fi%
\@IEEEeqnarrayhoptolastcolumn\IEEEeqnarraystrutsize{\skip5}{0pt}[\relax]\relax}

% creates a blank separator row, but omits all the column templates
% usage: \IEEEeqnarrayseprowcut[separation length][font size commands]
% default is \IEEEeqnarrayseprowcut[0.25\normalbaselineskip][\relax]
% blank arguments inherit the default values
% uses \skip5 as a scratch register - calls \@IEEEeqnarraystrutsize which uses more scratch registers
\def\IEEEeqnarrayseprowcut{\multispan{\@IEEEeqnnumcols}\relax% span all the cols
% advance column counter only if the IEEEeqnarray environment wants it
\if@advanceIEEEeqncolcnt\global\advance\@IEEEeqncolcnt by \@IEEEeqnnumcols\relax\fi%
\@ifnextchar[{\@IEEEeqnarrayseprowcut}{\@IEEEeqnarrayseprowcut[0.25\normalbaselineskip]}}
\def\@IEEEeqnarrayseprowcut[#1]{\relax\@ifnextchar[{\@@IEEEeqnarrayseprowcut[#1]}{\@@IEEEeqnarrayseprowcut[#1][\relax]}}
\def\@@IEEEeqnarrayseprowcut[#1][#2]{\def\@IEEEeqnarrayseprowARGONE{#1}%
\ifx\@IEEEeqnarrayseprowARGONE\@empty%
% get the skip value, based on the font commands
% use skip5 because \IEEEeqnarraystrutsize uses \skip0, \skip2, \skip3
% assign within a bogus box to confine the font changes
{\setbox0=\hbox{#2\relax\global\skip5=0.25\normalbaselineskip}}%
\else%
{\setbox0=\hbox{#2\relax\global\skip5=#1}}%
\fi%
\IEEEeqnarraystrutsize{\skip5}{0pt}[\relax]\relax}



% draws a single rule across all the columns optional
% argument determines the rule width, \arrayrulewidth is the default
% updates column counter as needed and turns off struts
% usage: \IEEEeqnarrayrulerow[rule line thickness]
\def\IEEEeqnarrayrulerow{\multispan{\@IEEEeqnnumcols}\relax% span all the cols
% advance column counter only if the IEEEeqnarray environment wants it
\if@advanceIEEEeqncolcnt\global\advance\@IEEEeqncolcnt by \@IEEEeqnnumcols\relax\fi%
\@ifnextchar[{\@IEEEeqnarrayrulerow}{\@IEEEeqnarrayrulerow[\arrayrulewidth]}}
\def\@IEEEeqnarrayrulerow[#1]{\leaders\hrule height#1\hfil\relax% put in our rule 
% turn off any struts
\IEEEeqnarraystrutsize{0pt}{0pt}[\relax]\relax}


% draws a double rule by using a single rule row, a separator row, and then
% another single rule row 
% first optional argument determines the rule thicknesses, \arrayrulewidth is the default
% second optional argument determines the rule spacing, \doublerulesep is the default
% usage: \IEEEeqnarraydblrulerow[rule line thickness][rule spacing]
\def\IEEEeqnarraydblrulerow{\multispan{\@IEEEeqnnumcols}\relax% span all the cols
% advance column counter only if the IEEEeqnarray environment wants it
\if@advanceIEEEeqncolcnt\global\advance\@IEEEeqncolcnt by \@IEEEeqnnumcols\relax\fi%
\@ifnextchar[{\@IEEEeqnarraydblrulerow}{\@IEEEeqnarraydblrulerow[\arrayrulewidth]}}
\def\@IEEEeqnarraydblrulerow[#1]{\relax\@ifnextchar[{\@@IEEEeqnarraydblrulerow[#1]}%
{\@@IEEEeqnarraydblrulerow[#1][\doublerulesep]}}
\def\@@IEEEeqnarraydblrulerow[#1][#2]{\def\@IEEEeqnarraydblrulerowARG{#1}%
% we allow the user to say \IEEEeqnarraydblrulerow[][]
\ifx\@IEEEeqnarraydblrulerowARG\@empty%
\@IEEEeqnarrayrulerow[\arrayrulewidth]%
\else%
\@IEEEeqnarrayrulerow[#1]\relax%
\fi%
\def\@IEEEeqnarraydblrulerowARG{#2}%
\ifx\@IEEEeqnarraydblrulerowARG\@empty%
\\\IEEEeqnarrayseprow[\doublerulesep][\relax]%
\else%
\\\IEEEeqnarrayseprow[#2][\relax]%
\fi%
\\\multispan{\@IEEEeqnnumcols}%
% advance column counter only if the IEEEeqnarray environment wants it
\if@advanceIEEEeqncolcnt\global\advance\@IEEEeqncolcnt by \@IEEEeqnnumcols\relax\fi%
\def\@IEEEeqnarraydblrulerowARG{#1}%
\ifx\@IEEEeqnarraydblrulerowARG\@empty%
\@IEEEeqnarrayrulerow[\arrayrulewidth]%
\else%
\@IEEEeqnarrayrulerow[#1]%
\fi%
}

% draws a double rule by using a single rule row, a separator (cutting) row, and then
% another single rule row 
% first optional argument determines the rule thicknesses, \arrayrulewidth is the default
% second optional argument determines the rule spacing, \doublerulesep is the default
% usage: \IEEEeqnarraydblrulerow[rule line thickness][rule spacing]
\def\IEEEeqnarraydblrulerowcut{\multispan{\@IEEEeqnnumcols}\relax% span all the cols
% advance column counter only if the IEEEeqnarray environment wants it
\if@advanceIEEEeqncolcnt\global\advance\@IEEEeqncolcnt by \@IEEEeqnnumcols\relax\fi%
\@ifnextchar[{\@IEEEeqnarraydblrulerowcut}{\@IEEEeqnarraydblrulerowcut[\arrayrulewidth]}}
\def\@IEEEeqnarraydblrulerowcut[#1]{\relax\@ifnextchar[{\@@IEEEeqnarraydblrulerowcut[#1]}%
{\@@IEEEeqnarraydblrulerowcut[#1][\doublerulesep]}}
\def\@@IEEEeqnarraydblrulerowcut[#1][#2]{\def\@IEEEeqnarraydblrulerowARG{#1}%
% we allow the user to say \IEEEeqnarraydblrulerow[][]
\ifx\@IEEEeqnarraydblrulerowARG\@empty%
\@IEEEeqnarrayrulerow[\arrayrulewidth]%
\else%
\@IEEEeqnarrayrulerow[#1]%
\fi%
\def\@IEEEeqnarraydblrulerowARG{#2}%
\ifx\@IEEEeqnarraydblrulerowARG\@empty%
\\\IEEEeqnarrayseprowcut[\doublerulesep][\relax]%
\else%
\\\IEEEeqnarrayseprowcut[#2][\relax]%
\fi%
\\\multispan{\@IEEEeqnnumcols}%
% advance column counter only if the IEEEeqnarray environment wants it
\if@advanceIEEEeqncolcnt\global\advance\@IEEEeqncolcnt by \@IEEEeqnnumcols\relax\fi%
\def\@IEEEeqnarraydblrulerowARG{#1}%
\ifx\@IEEEeqnarraydblrulerowARG\@empty%
\@IEEEeqnarrayrulerow[\arrayrulewidth]%
\else%
\@IEEEeqnarrayrulerow[#1]%
\fi%
}



% inserts a full row's worth of &'s
% relies on \@IEEEeqnnumcols to provide the correct number of columns
% uses \@IEEEtrantmptoksA, \count0 as scratch registers
\def\@IEEEeqnarrayhoptolastcolumn{\@IEEEtrantmptoksA={}\count0=1\relax%
\loop% add cols if the user did not use them all
\ifnum\count0<\@IEEEeqnnumcols\relax%
\@IEEEappendtoksA{&}%
\advance\count0 by 1\relax% update the col count
\repeat%
\the\@IEEEtrantmptoksA%execute the &'s
}



\newif\if@IEEEeqnarrayISinner % flag to indicate if we are within the lines
\@IEEEeqnarrayISinnerfalse    % of an IEEEeqnarray - after the IEEEeqnarraydecl

\edef\@IEEEeqnarrayTHEstrutheight{0pt} % height and depth of IEEEeqnarray struts
\edef\@IEEEeqnarrayTHEstrutdepth{0pt}

\edef\@IEEEeqnarrayTHEmasterstrutheight{0pt} % default height and depth of
\edef\@IEEEeqnarrayTHEmasterstrutdepth{0pt}  % struts within an IEEEeqnarray

\edef\@IEEEeqnarrayTHEmasterstrutHSAVE{0pt} % saved master strut height
\edef\@IEEEeqnarrayTHEmasterstrutDSAVE{0pt} % and depth

\newif\if@IEEEeqnarrayusemasterstrut % flag to indicate that the master strut value
\@IEEEeqnarrayusemasterstruttrue     % is to be used



% saves the strut height and depth of the master strut
\def\@IEEEeqnarraymasterstrutsave{\relax%
\expandafter\skip0=\@IEEEeqnarrayTHEmasterstrutheight\relax%
\expandafter\skip2=\@IEEEeqnarrayTHEmasterstrutdepth\relax%
% remove stretchability
\dimen0\skip0\relax%
\dimen2\skip2\relax%
% save values
\edef\@IEEEeqnarrayTHEmasterstrutHSAVE{\the\dimen0}%
\edef\@IEEEeqnarrayTHEmasterstrutDSAVE{\the\dimen2}}

% restores the strut height and depth of the master strut
\def\@IEEEeqnarraymasterstrutrestore{\relax%
\expandafter\skip0=\@IEEEeqnarrayTHEmasterstrutHSAVE\relax%
\expandafter\skip2=\@IEEEeqnarrayTHEmasterstrutDSAVE\relax%
% remove stretchability
\dimen0\skip0\relax%
\dimen2\skip2\relax%
% restore values
\edef\@IEEEeqnarrayTHEmasterstrutheight{\the\dimen0}%
\edef\@IEEEeqnarrayTHEmasterstrutdepth{\the\dimen2}}


% globally restores the strut height and depth to the 
% master values and sets the master strut flag to true
\def\@IEEEeqnarraystrutreset{\relax%
\expandafter\skip0=\@IEEEeqnarrayTHEmasterstrutheight\relax%
\expandafter\skip2=\@IEEEeqnarrayTHEmasterstrutdepth\relax%
% remove stretchability
\dimen0\skip0\relax%
\dimen2\skip2\relax%
% restore values
\xdef\@IEEEeqnarrayTHEstrutheight{\the\dimen0}%
\xdef\@IEEEeqnarrayTHEstrutdepth{\the\dimen2}%
\global\@IEEEeqnarrayusemasterstruttrue}


% if the master strut is not to be used, make the current
% values of \@IEEEeqnarrayTHEstrutheight, \@IEEEeqnarrayTHEstrutdepth
% and the use master strut flag, global
% this allows user strut commands issued in the last column to be carried
% into the isolation/strut column
\def\@IEEEeqnarrayglobalizestrutstatus{\relax%
\if@IEEEeqnarrayusemasterstrut\else%
\xdef\@IEEEeqnarrayTHEstrutheight{\@IEEEeqnarrayTHEstrutheight}%
\xdef\@IEEEeqnarrayTHEstrutdepth{\@IEEEeqnarrayTHEstrutdepth}%
\global\@IEEEeqnarrayusemasterstrutfalse%
\fi}



% usage: \IEEEeqnarraystrutsize{height}{depth}[font size commands]
% If called outside the lines of an IEEEeqnarray, sets the height
% and depth of both the master and local struts. If called inside
% an IEEEeqnarray line, sets the height and depth of the local strut
% only and sets the flag to indicate the use of the local strut
% values. If the height or depth is left blank, 0.7\normalbaselineskip
% and 0.3\normalbaselineskip will be used, respectively.
% The optional argument can be used to evaluate the lengths under
% a different font size and styles. If none is specified, the current
% font is used.
% uses scratch registers \skip0, \skip2, \skip3, \dimen0, \dimen2
\def\IEEEeqnarraystrutsize#1#2{\relax\@ifnextchar[{\@IEEEeqnarraystrutsize{#1}{#2}}{\@IEEEeqnarraystrutsize{#1}{#2}[\relax]}}
\def\@IEEEeqnarraystrutsize#1#2[#3]{\def\@IEEEeqnarraystrutsizeARG{#1}%
\ifx\@IEEEeqnarraystrutsizeARG\@empty%
{\setbox0=\hbox{#3\relax\global\skip3=0.7\normalbaselineskip}}%
\skip0=\skip3\relax%
\else% arg one present
{\setbox0=\hbox{#3\relax\global\skip3=#1\relax}}%
\skip0=\skip3\relax%
\fi% if null arg
\def\@IEEEeqnarraystrutsizeARG{#2}%
\ifx\@IEEEeqnarraystrutsizeARG\@empty%
{\setbox0=\hbox{#3\relax\global\skip3=0.3\normalbaselineskip}}%
\skip2=\skip3\relax%
\else% arg two present
{\setbox0=\hbox{#3\relax\global\skip3=#2\relax}}%
\skip2=\skip3\relax%
\fi% if null arg
% remove stretchability, just to be safe
\dimen0\skip0\relax%
\dimen2\skip2\relax%
% dimen0 = height, dimen2 = depth
\if@IEEEeqnarrayISinner% inner does not touch master strut size
\edef\@IEEEeqnarrayTHEstrutheight{\the\dimen0}%
\edef\@IEEEeqnarrayTHEstrutdepth{\the\dimen2}%
\@IEEEeqnarrayusemasterstrutfalse% do not use master
\else% outer, have to set master strut too
\edef\@IEEEeqnarrayTHEmasterstrutheight{\the\dimen0}%
\edef\@IEEEeqnarrayTHEmasterstrutdepth{\the\dimen2}%
\edef\@IEEEeqnarrayTHEstrutheight{\the\dimen0}%
\edef\@IEEEeqnarrayTHEstrutdepth{\the\dimen2}%
\@IEEEeqnarrayusemasterstruttrue% use master strut
\fi}


% usage: \IEEEeqnarraystrutsizeadd{added height}{added depth}[font size commands]
% If called outside the lines of an IEEEeqnarray, adds the given height
% and depth to both the master and local struts.
% If called inside an IEEEeqnarray line, adds the given height and depth
% to the local strut only and sets the flag to indicate the use 
% of the local strut values.
% In both cases, if a height or depth is left blank, 0pt is used instead.
% The optional argument can be used to evaluate the lengths under
% a different font size and styles. If none is specified, the current
% font is used.
% uses scratch registers \skip0, \skip2, \skip3, \dimen0, \dimen2
\def\IEEEeqnarraystrutsizeadd#1#2{\relax\@ifnextchar[{\@IEEEeqnarraystrutsizeadd{#1}{#2}}{\@IEEEeqnarraystrutsizeadd{#1}{#2}[\relax]}}
\def\@IEEEeqnarraystrutsizeadd#1#2[#3]{\def\@IEEEeqnarraystrutsizearg{#1}%
\ifx\@IEEEeqnarraystrutsizearg\@empty%
\skip0=0pt\relax%
\else% arg one present
{\setbox0=\hbox{#3\relax\global\skip3=#1}}%
\skip0=\skip3\relax%
\fi% if null arg
\def\@IEEEeqnarraystrutsizearg{#2}%
\ifx\@IEEEeqnarraystrutsizearg\@empty%
\skip2=0pt\relax%
\else% arg two present
{\setbox0=\hbox{#3\relax\global\skip3=#2}}%
\skip2=\skip3\relax%
\fi% if null arg
% remove stretchability, just to be safe
\dimen0\skip0\relax%
\dimen2\skip2\relax%
% dimen0 = height, dimen2 = depth
\if@IEEEeqnarrayISinner% inner does not touch master strut size
% get local strut size
\expandafter\skip0=\@IEEEeqnarrayTHEstrutheight\relax%
\expandafter\skip2=\@IEEEeqnarrayTHEstrutdepth\relax%
% add it to the user supplied values
\advance\dimen0 by \skip0\relax%
\advance\dimen2 by \skip2\relax%
% update the local strut size
\edef\@IEEEeqnarrayTHEstrutheight{\the\dimen0}%
\edef\@IEEEeqnarrayTHEstrutdepth{\the\dimen2}%
\@IEEEeqnarrayusemasterstrutfalse% do not use master
\else% outer, have to set master strut too
% get master strut size
\expandafter\skip0=\@IEEEeqnarrayTHEmasterstrutheight\relax%
\expandafter\skip2=\@IEEEeqnarrayTHEmasterstrutdepth\relax%
% add it to the user supplied values
\advance\dimen0 by \skip0\relax%
\advance\dimen2 by \skip2\relax%
% update the local and master strut sizes
\edef\@IEEEeqnarrayTHEmasterstrutheight{\the\dimen0}%
\edef\@IEEEeqnarrayTHEmasterstrutdepth{\the\dimen2}%
\edef\@IEEEeqnarrayTHEstrutheight{\the\dimen0}%
\edef\@IEEEeqnarrayTHEstrutdepth{\the\dimen2}%
\@IEEEeqnarrayusemasterstruttrue% use master strut
\fi}


% allow user a way to see the struts
\newif\ifIEEEvisiblestruts
\IEEEvisiblestrutsfalse

% inserts an invisible strut using the master or local strut values
% uses scratch registers \skip0, \skip2, \dimen0, \dimen2
\def\@IEEEeqnarrayinsertstrut{\relax%
\if@IEEEeqnarrayusemasterstrut
% get master strut size
\expandafter\skip0=\@IEEEeqnarrayTHEmasterstrutheight\relax%
\expandafter\skip2=\@IEEEeqnarrayTHEmasterstrutdepth\relax%
\else%
% get local strut size
\expandafter\skip0=\@IEEEeqnarrayTHEstrutheight\relax%
\expandafter\skip2=\@IEEEeqnarrayTHEstrutdepth\relax%
\fi%
% remove stretchability, probably not needed
\dimen0\skip0\relax%
\dimen2\skip2\relax%
% dimen0 = height, dimen2 = depth
% allow user to see struts if desired
\ifIEEEvisiblestruts%
\vrule width0.2pt height\dimen0 depth\dimen2\relax%
\else%
\vrule width0pt height\dimen0 depth\dimen2\relax\fi}


% creates an invisible strut, useable even outside \IEEEeqnarray
% if \IEEEvisiblestrutstrue, the strut will be visible and 0.2pt wide. 
% usage: \IEEEstrut[height][depth][font size commands]
% default is \IEEEstrut[0.7\normalbaselineskip][0.3\normalbaselineskip][\relax]
% blank arguments inherit the default values
% uses \dimen0, \dimen2, \skip0, \skip2
\def\IEEEstrut{\relax\@ifnextchar[{\@IEEEstrut}{\@IEEEstrut[0.7\normalbaselineskip]}}
\def\@IEEEstrut[#1]{\relax\@ifnextchar[{\@@IEEEstrut[#1]}{\@@IEEEstrut[#1][0.3\normalbaselineskip]}}
\def\@@IEEEstrut[#1][#2]{\relax\@ifnextchar[{\@@@IEEEstrut[#1][#2]}{\@@@IEEEstrut[#1][#2][\relax]}}
\def\@@@IEEEstrut[#1][#2][#3]{\mbox{#3\relax%
\def\@IEEEstrutARG{#1}%
\ifx\@IEEEstrutARG\@empty%
\skip0=0.7\normalbaselineskip\relax%
\else%
\skip0=#1\relax%
\fi%
\def\@IEEEstrutARG{#2}%
\ifx\@IEEEstrutARG\@empty%
\skip2=0.3\normalbaselineskip\relax%
\else%
\skip2=#2\relax%
\fi%
% remove stretchability, probably not needed
\dimen0\skip0\relax%
\dimen2\skip2\relax%
\ifIEEEvisiblestruts%
\vrule width0.2pt height\dimen0 depth\dimen2\relax%
\else%
\vrule width0.0pt height\dimen0 depth\dimen2\relax\fi}}


% enables strut mode by setting a default strut size and then zeroing the
% \baselineskip, \lineskip, \lineskiplimit and \jot
\def\IEEEeqnarraystrutmode{\IEEEeqnarraystrutsize{0.7\normalbaselineskip}{0.3\normalbaselineskip}[\relax]%
\baselineskip=0pt\lineskip=0pt\lineskiplimit=0pt\jot=0pt}


% equation and subequation forms to use to setup hyperref's \@currentHref
\def\@IEEEtheHrefequation{equation.\theHequation}
\def\@IEEEtheHrefsubequation{equation.\theHequation\alph{IEEEsubequation}}


\def\IEEEeqnarray{\@IEEEeqnumpersisttrue\@IEEEsubeqnumpersistfalse\@IEEEeqnarray}
\def\endIEEEeqnarray{\end@IEEEeqnarray}

\@namedef{IEEEeqnarray*}{\@IEEEeqnumpersistfalse\@IEEEsubeqnumpersistfalse\@IEEEeqnarray}
\@namedef{endIEEEeqnarray*}{\end@IEEEeqnarray}


% \IEEEeqnarray is an enhanced \eqnarray. 
% The star form defaults to not putting equation numbers at the end of each row.
% usage: \IEEEeqnarray[decl]{cols}
\def\@IEEEeqnarray{\relax\@ifnextchar[{\@@IEEEeqnarray}{\@@IEEEeqnarray[\relax]}}
% We have to be careful here to normalize catcodes just before acquiring the
% cols as that specification may contain punctuation which could be subject
% to document catcode changes.
\def\@@IEEEeqnarray[#1]{\begingroup\IEEEnormalcatcodes\@@@IEEEeqnarray[#1]}
\def\@@@IEEEeqnarray[#1]#2{\endgroup
   % default to showing the equation number or not based on whether or not
   % the star form was involked
   \if@IEEEeqnumpersist\global\@eqnswtrue
   \else% not the star form
   \global\@eqnswfalse
   \fi% if star form
   % provide a basic hyperref \theHequation if this has not already been setup (hyperref not loaded, or no section counter)
   \@ifundefined{theHequation}{\def\theHequation{\arabic{equation}}}{}\relax
   % provide dummy hyperref commands in case hyperref is not loaded
   \providecommand{\Hy@raisedlink}[1]{}\relax
   \providecommand{\hyper@anchorstart}[1]{}\relax
   \providecommand{\hyper@anchorend}{}\relax
   \providecommand{\@currentHref}{}\relax
   \@IEEEeqnumpreadvfalse% reset eqnpreadv flag
   \@IEEEsubeqnumpreadvfalse% reset subeqnpreadv flag
   \@IEEEeqnarrayISinnerfalse% not yet within the lines of the halign
   \@IEEEeqnarraystrutsize{0pt}{0pt}[\relax]% turn off struts by default
   \@IEEEeqnarrayusemasterstruttrue% use master strut till user asks otherwise
   \IEEEvisiblestrutsfalse% diagnostic mode defaults to off
   % no extra space unless the user specifically requests it
   \lineskip=0pt\relax
   \lineskiplimit=0pt\relax
   \baselineskip=\normalbaselineskip\relax%
   \jot=\IEEEnormaljot\relax%
   \mathsurround\z@\relax% no extra spacing around math
   \@advanceIEEEeqncolcnttrue% advance the col counter for each col the user uses, 
                             % used in \IEEEeqnarraymulticol and in the preamble build
   %V1.8 Here we preadvance to the next equation number.
   % If the user later wants a continued subequation, we can roll back.
   \global\@IEEEsubeqnnumrollback=\c@IEEEsubequation%
   \stepcounter{equation}\@IEEEeqnumpreadvtrue% advance equation counter before first line
   \setcounter{IEEEsubequation}{0}% no subequation yet
   \let\@IEEEcurrentlabelsave\@currentlabel% save current label as we later change it globally
   \let\@IEEEcurrentHrefsave\@currentHref% save current href label as we later change it globally
   \def\@currentlabel{\p@equation\theequation}% redefine the ref label
   \def\@currentHref{\@IEEEtheHrefequation}% setup hyperref label
   \IEEEeqnarraydecl\relax% allow a way for the user to make global overrides
   #1\relax% allow user to override defaults
   \let\\\@IEEEeqnarraycr% replace newline with one that can put in eqn. numbers
   \global\@IEEEeqncolcnt\z@% col. count = 0 for first line
   \@IEEEbuildpreamble{#2}\relax% build the preamble and put it into \@IEEEtrantmptoksA 
   % put in the column for the equation number
   \ifnum\@IEEEeqnnumcols>0\relax\@IEEEappendtoksA{&}\fi% col separator for those after the first
   \toks0={##}%
   % advance the \@IEEEeqncolcnt for the isolation col, this helps with error checking
   \@IEEEappendtoksA{\global\advance\@IEEEeqncolcnt by 1\relax}%
   % add the isolation column
   \@IEEEappendtoksA{\tabskip\z@skip\bgroup\the\toks0\egroup}%
   % advance the \@IEEEeqncolcnt for the equation number col, this helps with error checking
   \@IEEEappendtoksA{&\global\advance\@IEEEeqncolcnt by 1\relax}%
   % add the equation number col to the preamble
   \@IEEEappendtoksA{\tabskip\z@skip\hb@xt@\z@\bgroup\hss\the\toks0\egroup}%
   % note \@IEEEeqnnumcols does not count the equation col or isolation col
   % set the starting tabskip glue as determined by the preamble build
   \tabskip=\@IEEEBPstartglue\relax
   % begin the display alignment
   \@IEEEeqnarrayISinnertrue% commands are now within the lines
   $$\everycr{}\halign to\displaywidth\bgroup
   % "exspand" the preamble
   \span\the\@IEEEtrantmptoksA\cr}

% enter isolation/strut column (or the next column if the user did not use
% every column), record the strut status, complete the columns, do the strut if needed,
% restore counters (to backout any equation setup for a next line that was never used)
% to their correct values and exit
\def\end@IEEEeqnarray{\@IEEEeqnarrayglobalizestrutstatus&\@@IEEEeqnarraycr\egroup
\if@IEEEsubeqnumpreadv\global\advance\c@IEEEsubequation\m@ne\fi
\if@IEEEeqnumpreadv\global\advance\c@equation\m@ne\global\c@IEEEsubequation=\@IEEEsubeqnnumrollback\fi
\global\let\@currentlabel\@IEEEcurrentlabelsave% restore current label
\global\let\@currentHref\@IEEEcurrentHrefsave% restore current href label
$$\@ignoretrue}


% IEEEeqnarray uses a modifed \\ instead of the plain \cr to
% end rows. This allows for things like \\*[vskip amount]
% These "cr" macros are modified versions of those for LaTeX2e's eqnarray
% the {\ifnum0=`} braces must be kept away from the last column to avoid
% altering spacing of its math, so we use & to advance to the next column
% as there is an isolation/strut column after the user's columns
\def\@IEEEeqnarraycr{\@IEEEeqnarrayglobalizestrutstatus&% save strut status and advance to next column
   {\ifnum0=`}\fi
   \@ifstar{%
      \global\@eqpen\@M\@IEEEeqnarrayYCR
   }{%
      \global\@eqpen\interdisplaylinepenalty \@IEEEeqnarrayYCR
   }%
}

\def\@IEEEeqnarrayYCR{\@testopt\@IEEEeqnarrayXCR\z@skip}

\def\@IEEEeqnarrayXCR[#1]{%
   \ifnum0=`{\fi}%
   \@@IEEEeqnarraycr
   \noalign{\penalty\@eqpen\vskip\jot\vskip #1\relax}}%

\def\@@IEEEeqnarraycr{\@IEEEtrantmptoksA={}% clear token register
    \advance\@IEEEeqncolcnt by -1\relax% adjust col count because of the isolation column
    \ifnum\@IEEEeqncolcnt>\@IEEEeqnnumcols\relax
    \@IEEEclspkgerror{Too many columns within the IEEEeqnarray\MessageBreak
                          environment}%
    {Use fewer \string &'s or put more columns in the IEEEeqnarray column\MessageBreak 
     specifications.}\relax%
    \else
    \loop% add cols if the user did not use them all
    \ifnum\@IEEEeqncolcnt<\@IEEEeqnnumcols\relax
    \@IEEEappendtoksA{&}%
    \advance\@IEEEeqncolcnt by 1\relax% update the col count
    \repeat
    % this number of &'s will take us the the isolation column
    \fi
    % execute the &'s
    \the\@IEEEtrantmptoksA%
    % handle the strut/isolation column
    \@IEEEeqnarrayinsertstrut% do the strut if needed
    \@IEEEeqnarraystrutreset% reset the strut system for next line or IEEEeqnarray
    &% and enter the equation number column
    \if@eqnsw% only if we display something
      \Hy@raisedlink{\hyper@anchorstart{\@currentHref}}% start a hyperref anchor
      \global\@IEEEeqnumpreadvfalse\relax% displaying an equation number means
      \global\@IEEEsubeqnumpreadvfalse\relax% the equation counters point to valid equations
      % V1.8 Here we setup the counters, currentlabel and status for what would be the *next*
      % equation line as would be the case under the current settings. However, there are two problems.
      % One problem is that there might not ever be a next line. The second problem is that the user
      % may later alter the meaning of a line with commands such as \IEEEyessubnumber. So, to handle
      % these cases we have to record the current values of the (sub)equation counters and revert back
      % to them if the next line is changed or never comes. The \if@IEEEeqnumpreadv, \if@IEEEsubeqnumpreadv
      % and \@IEEEsubeqnnumrollback stuff tracks this.
      % The logic to handle all this is surprisingly complex, but a nice feature of the approach here is
      % that the equation counters and labels remain valid for what the line would be unless a
      % \IEEEyessubnumber et al. later changes it. So, any hyperref links are always correct.
      \ifnum\c@IEEEsubequation>0\relax% handle subequation
         \theIEEEsubequationdis\relax
         \if@IEEEsubeqnumpersist% setup for default type of next line
            \stepcounter{IEEEsubequation}\global\@IEEEsubeqnumpreadvtrue\relax
            \gdef\@currentlabel{\p@IEEEsubequation\theIEEEsubequation}\relax
            \gdef\@currentHref{\@IEEEtheHrefsubequation}% setup hyperref label
         \else
             % if no subeqnum persist, go ahead and setup for a new equation number
             \global\@IEEEsubeqnnumrollback=\c@IEEEsubequation
             \stepcounter{equation}\global\@IEEEeqnumpreadvtrue\relax
             \setcounter{IEEEsubequation}{0}\gdef\@currentlabel{\p@equation\theequation}\relax
             \gdef\@currentHref{\@IEEEtheHrefequation}% setup hyperref label
         \fi
      \else% display a standard equation number
        \theequationdis\relax
        \setcounter{IEEEsubequation}{0}\relax% not really needed
        \if@IEEEsubeqnumpersist% setup for default type of next line
           % subequations that follow plain equations carry the same equation number e.g, 5, 5a rather than 5, 6a
           \stepcounter{IEEEsubequation}\global\@IEEEsubeqnumpreadvtrue\relax
           \gdef\@currentlabel{\p@IEEEsubequation\theIEEEsubequation}\relax
           \gdef\@currentHref{\@IEEEtheHrefsubequation}% setup hyperref label
         \else
             % if no subeqnum persist, go ahead and setup for a new equation number
             \global\@IEEEsubeqnnumrollback=\c@IEEEsubequation
             \stepcounter{equation}\global\@IEEEeqnumpreadvtrue\relax
             \setcounter{IEEEsubequation}{0}\gdef\@currentlabel{\p@equation\theequation}\relax
             \gdef\@currentHref{\@IEEEtheHrefequation}% setup hyperref label
         \fi
      \fi%
      \Hy@raisedlink{\hyper@anchorend}% end hyperref anchor
    \fi% fi only if we display something
    % reset the flags to indicate the default preferences of the display of equation numbers
    \if@IEEEeqnumpersist\global\@eqnswtrue\else\global\@eqnswfalse\fi
    \if@IEEEsubeqnumpersist\global\@eqnswtrue\fi% ditto for the subequation flag
    % reset the number of columns the user actually used
    \global\@IEEEeqncolcnt\z@\relax
    % the real end of the line
    \cr}





% \IEEEeqnarraybox is like \IEEEeqnarray except the box form puts everything
% inside a vtop, vbox, or vcenter box depending on the letter in the second
% optional argument (t,b,c). Vbox is the default. Unlike \IEEEeqnarray,
% equation numbers are not displayed and \IEEEeqnarraybox can be nested.
% \IEEEeqnarrayboxm is for math mode (like \array) and does not put the vbox
% within an hbox.
% \IEEEeqnarrayboxt is for text mode (like \tabular) and puts the vbox within
% a \hbox{$ $} construct.
% \IEEEeqnarraybox will auto detect whether to use \IEEEeqnarrayboxm or 
% \IEEEeqnarrayboxt depending on the math mode.
% The third optional argument specifies the width this box is to be set to -
% natural width is the default.
% The * forms do not add \jot line spacing
% usage: \IEEEeqnarraybox[decl][pos][width]{cols}
\def\IEEEeqnarrayboxm{\@IEEEeqnarrayboxnojotfalse\@IEEEeqnarrayboxHBOXSWfalse\@IEEEeqnarraybox}
\def\endIEEEeqnarrayboxm{\end@IEEEeqnarraybox}
\@namedef{IEEEeqnarrayboxm*}{\@IEEEeqnarrayboxnojottrue\@IEEEeqnarrayboxHBOXSWfalse\@IEEEeqnarraybox}
\@namedef{endIEEEeqnarrayboxm*}{\end@IEEEeqnarraybox}

\def\IEEEeqnarrayboxt{\@IEEEeqnarrayboxnojotfalse\@IEEEeqnarrayboxHBOXSWtrue\@IEEEeqnarraybox}
\def\endIEEEeqnarrayboxt{\end@IEEEeqnarraybox}
\@namedef{IEEEeqnarrayboxt*}{\@IEEEeqnarrayboxnojottrue\@IEEEeqnarrayboxHBOXSWtrue\@IEEEeqnarraybox}
\@namedef{endIEEEeqnarrayboxt*}{\end@IEEEeqnarraybox}

\def\IEEEeqnarraybox{\@IEEEeqnarrayboxnojotfalse\ifmmode\@IEEEeqnarrayboxHBOXSWfalse\else\@IEEEeqnarrayboxHBOXSWtrue\fi%
\@IEEEeqnarraybox}
\def\endIEEEeqnarraybox{\end@IEEEeqnarraybox}

\@namedef{IEEEeqnarraybox*}{\@IEEEeqnarrayboxnojottrue\ifmmode\@IEEEeqnarrayboxHBOXSWfalse\else\@IEEEeqnarrayboxHBOXSWtrue\fi%
\@IEEEeqnarraybox}
\@namedef{endIEEEeqnarraybox*}{\end@IEEEeqnarraybox}

% flag to indicate if the \IEEEeqnarraybox needs to put things into an hbox{$ $} 
% for \vcenter in non-math mode
\newif\if@IEEEeqnarrayboxHBOXSW%
\@IEEEeqnarrayboxHBOXSWfalse

\def\@IEEEeqnarraybox{\relax\@ifnextchar[{\@@IEEEeqnarraybox}{\@@IEEEeqnarraybox[\relax]}}
% We have to be careful here to normalize catcodes just before acquiring the
% cols as that specification may contain punctuation which could be subject
% to document catcode changes.
\def\@@IEEEeqnarraybox[#1]{\relax\begingroup\IEEEnormalcatcodes\@ifnextchar[{\@@@IEEEeqnarraybox[#1]}{\@@@IEEEeqnarraybox[#1][b]}}
\def\@@@IEEEeqnarraybox[#1][#2]{\relax\@ifnextchar[{\@@@@IEEEeqnarraybox[#1][#2]}{\@@@@IEEEeqnarraybox[#1][#2][\relax]}}

% #1 = decl; #2 = t,b,c; #3 = width, #4 = col specs
\def\@@@@IEEEeqnarraybox[#1][#2][#3]#4{\endgroup\@IEEEeqnarrayISinnerfalse % not yet within the lines of the halign
   \@IEEEeqnarraymasterstrutsave% save current master strut values
   \@IEEEeqnarraystrutsize{0pt}{0pt}[\relax]% turn off struts by default
   \@IEEEeqnarrayusemasterstruttrue% use master strut till user asks otherwise
   \IEEEvisiblestrutsfalse% diagnostic mode defaults to off
   % no extra space unless the user specifically requests it
   \lineskip=0pt\relax%
   \lineskiplimit=0pt\relax%
   \baselineskip=\normalbaselineskip\relax%
   \jot=\IEEEnormaljot\relax%
   \mathsurround\z@\relax% no extra spacing around math
   % the default end glues are zero for an \IEEEeqnarraybox
   \edef\@IEEEeqnarraycolSEPdefaultstart{\@IEEEeqnarraycolSEPzero}% default start glue
   \edef\@IEEEeqnarraycolSEPdefaultend{\@IEEEeqnarraycolSEPzero}% default end glue
   \edef\@IEEEeqnarraycolSEPdefaultmid{\@IEEEeqnarraycolSEPzero}% default inter-column glue
   \@advanceIEEEeqncolcntfalse% do not advance the col counter for each col the user uses, 
                              % used in \IEEEeqnarraymulticol and in the preamble build
   \IEEEeqnarrayboxdecl\relax% allow a way for the user to make global overrides
   #1\relax% allow user to override defaults
   \let\\\@IEEEeqnarrayboxcr% replace newline with one that allows optional spacing
   \@IEEEbuildpreamble{#4}\relax% build the preamble and put it into \@IEEEtrantmptoksA
   % add an isolation column to the preamble to stop \\'s {} from getting into the last col
   \ifnum\@IEEEeqnnumcols>0\relax\@IEEEappendtoksA{&}\fi% col separator for those after the first
   \toks0={##}%
   % add the isolation column to the preamble
   \@IEEEappendtoksA{\tabskip\z@skip\bgroup\the\toks0\egroup}% 
   % set the starting tabskip glue as determined by the preamble build
   \tabskip=\@IEEEBPstartglue\relax
   % begin the alignment
   \everycr{}%
   % use only the very first token to determine the positioning
   \@IEEEextracttoken{#2}\relax
   \ifx\@IEEEextractedtokensdiscarded\@empty\else
     \typeout{** WARNING: IEEEeqnarraybox position specifiers after the first in `\@IEEEextracttokenarg' ignored (line \the\inputlineno).}\relax
   \fi
   % \@IEEEextractedtoken has the first token, the rest are ignored
   % if we need to put things into and hbox and go into math mode, do so now
   \if@IEEEeqnarrayboxHBOXSW \leavevmode \hbox \bgroup $\fi%
   % use the appropriate vbox type
   \if\@IEEEextractedtoken t\relax\vtop\else\if\@IEEEextractedtoken c\relax%
   \vcenter\else\vbox\fi\fi\bgroup%
   \@IEEEeqnarrayISinnertrue% commands are now within the lines
   \ifx#3\relax\halign\else\halign to #3\relax\fi%
   \bgroup
   % "exspand" the preamble
   \span\the\@IEEEtrantmptoksA\cr}

% carry strut status and enter the isolation/strut column, 
% exit from math mode if needed, and exit
\def\end@IEEEeqnarraybox{\@IEEEeqnarrayglobalizestrutstatus% carry strut status
&% enter isolation/strut column
\@IEEEeqnarrayinsertstrut% do strut if needed
\@IEEEeqnarraymasterstrutrestore% restore the previous master strut values
% reset the strut system for next IEEEeqnarray
% (sets local strut values back to previous master strut values)
\@IEEEeqnarraystrutreset%
% ensure last line, exit from halign, close vbox
\crcr\egroup\egroup%
% exit from math mode and close hbox if needed
\if@IEEEeqnarrayboxHBOXSW $\egroup\fi}



% IEEEeqnarraybox uses a modifed \\ instead of the plain \cr to
% end rows. This allows for things like \\[vskip amount]
% This "cr" macros are modified versions those for LaTeX2e's eqnarray
% For IEEEeqnarraybox, \\* is the same as \\
% the {\ifnum0=`} braces must be kept away from the last column to avoid
% altering spacing of its math, so we use & to advance to the isolation/strut column
% carry strut status into isolation/strut column
\def\@IEEEeqnarrayboxcr{\@IEEEeqnarrayglobalizestrutstatus% carry strut status
&% enter isolation/strut column
\@IEEEeqnarrayinsertstrut% do strut if needed
% reset the strut system for next line or IEEEeqnarray
\@IEEEeqnarraystrutreset%
{\ifnum0=`}\fi%
\@ifstar{\@IEEEeqnarrayboxYCR}{\@IEEEeqnarrayboxYCR}}

% test and setup the optional argument to \\[]
\def\@IEEEeqnarrayboxYCR{\@testopt\@IEEEeqnarrayboxXCR\z@skip}

% IEEEeqnarraybox does not automatically increase line spacing by \jot
\def\@IEEEeqnarrayboxXCR[#1]{\ifnum0=`{\fi}%
\cr\noalign{\if@IEEEeqnarrayboxnojot\else\vskip\jot\fi\vskip#1\relax}}



% usage: \@IEEEbuildpreamble{column specifiers}
% starts the halign preamble build 
% the assembled preamble is put in \@IEEEtrantmptoksA
\def\@IEEEbuildpreamble#1{\@IEEEtrantmptoksA={}% clear token register
\let\@IEEEBPcurtype=u%current column type is not yet known
\let\@IEEEBPprevtype=s%the previous column type was the start
\let\@IEEEBPnexttype=u%next column type is not yet known
% ensure these are valid
\def\@IEEEBPcurglue={0pt plus 0pt minus 0pt}%
\def\@IEEEBPcurcolname{@IEEEdefault}% name of current column definition
% currently acquired numerically referenced glue
% use a name that is easier to remember
\let\@IEEEBPcurnum=\@IEEEtrantmpcountA%
\@IEEEBPcurnum=0%
% tracks number of columns in the preamble
\@IEEEeqnnumcols=0%
% record the default end glues
\edef\@IEEEBPstartglue{\@IEEEeqnarraycolSEPdefaultstart}%
\edef\@IEEEBPendglue{\@IEEEeqnarraycolSEPdefaultend}%
\edef\@IEEEedefMACRO{#1}\relax% fully expand the preamble to support macro containers
% now parse the user's column specifications
% \ignorespaces is used as a delimiter, need at least one trailing \relax because
% \@@IEEEbuildpreamble looks into the future 
\expandafter\@@IEEEbuildpreamble\@IEEEedefMACRO\ignorespaces\relax\relax}


% usage: \@@IEEEbuildpreamble{current column}{next column}
% parses and builds the halign preamble
\def\@@IEEEbuildpreamble#1#2{\let\@@nextIEEEbuildpreamble=\@@IEEEbuildpreamble%
% use only the very first token to check the end
\@IEEEextracttokengroups{#1}\relax
\ifx\@IEEEextractedfirsttoken\ignorespaces\let\@@nextIEEEbuildpreamble=\@@IEEEfinishpreamble\else%
% identify current and next token type
\@IEEEgetcoltype{#1}{\@IEEEBPcurtype}{1}% current, error on invalid
\@IEEEgetcoltype{#2}{\@IEEEBPnexttype}{0}% next, no error on invalid next
% if curtype is a glue, get the glue def
\if\@IEEEBPcurtype g\@IEEEgetcurglue{#1}{\@IEEEBPcurglue}\fi%
% if curtype is a column, get the column def and set the current column name
\if\@IEEEBPcurtype c\@IEEEgetcurcol{#1}\fi%
% if curtype is a numeral, acquire the user defined glue
\if\@IEEEBPcurtype n\@IEEEprocessNcol{#1}\fi%
% process the acquired glue 
\if\@IEEEBPcurtype g\@IEEEprocessGcol\fi%
% process the acquired col 
\if\@IEEEBPcurtype c\@IEEEprocessCcol\fi%
% ready prevtype for next col spec.
\let\@IEEEBPprevtype=\@IEEEBPcurtype%
% be sure and put back the future token(s) as a group
\fi\@@nextIEEEbuildpreamble{#2}}


% usage: \@@IEEEfinishpreamble{discarded}
% executed just after preamble build is completed
% warn about zero cols, and if prevtype type = u, put in end tabskip glue
% argument is not used
\def\@@IEEEfinishpreamble#1{\ifnum\@IEEEeqnnumcols<1\relax
\@IEEEclspkgerror{No column specifiers declared for IEEEeqnarray}%
{At least one column type must be declared for each IEEEeqnarray.}%
\fi%num cols less than 1
%if last type undefined, set default end tabskip glue
\if\@IEEEBPprevtype u\@IEEEappendtoksA{\tabskip=\@IEEEBPendglue}\fi}


% usage: \@IEEEgetcoltype{col specifier}{\output}{error more}
% Identify and return the column specifier's type code in the given
% \output macro:
% n = number
% g = glue (any other char in catagory 12)
% c = letter
% e = \ignorespaces (end of sequence)
% u = undefined
% error mode: 0 = no error message, 1 = error on invalid char
\def\@IEEEgetcoltype#1#2#3{%
% use only the very first token to determine the type
\@IEEEextracttoken{#1}\relax
% \@IEEEextractedtoken has the first token, the rest are discarded
\let#2=u\relax% assume invalid until know otherwise
\ifx\@IEEEextractedtoken\ignorespaces\let#2=e\else
\ifcat\@IEEEextractedtoken\relax\else% screen out control sequences
\if0\@IEEEextractedtoken\let#2=n\else
\if1\@IEEEextractedtoken\let#2=n\else
\if2\@IEEEextractedtoken\let#2=n\else
\if3\@IEEEextractedtoken\let#2=n\else
\if4\@IEEEextractedtoken\let#2=n\else
\if5\@IEEEextractedtoken\let#2=n\else
\if6\@IEEEextractedtoken\let#2=n\else
\if7\@IEEEextractedtoken\let#2=n\else
\if8\@IEEEextractedtoken\let#2=n\else
\if9\@IEEEextractedtoken\let#2=n\else
\ifcat,\@IEEEextractedtoken\let#2=g\relax
\else\ifcat a\@IEEEextractedtoken\let#2=c\relax\fi\fi\fi\fi\fi\fi\fi\fi\fi\fi\fi\fi\fi\fi
\if#2u\relax
\if0\noexpand#3\relax\else\@IEEEclspkgerror{Invalid character in column specifications}%
{Only letters, numerals and certain other symbols are allowed \MessageBreak
as IEEEeqnarray column specifiers.}\fi\fi}


% usage: \@IEEEgetcurcol{col specifier}
% verify the letter referenced column exists
% and return its name in \@IEEEBPcurcolname
% if column specifier is invalid, use the default column @IEEEdefault
\def\@IEEEgetcurcol#1{\expandafter\ifx\csname @IEEEeqnarraycolDEF#1\endcsname\@IEEEeqnarraycolisdefined%
\def\@IEEEBPcurcolname{#1}\else% invalid column name
\@IEEEclspkgerror{Invalid column type "#1" in column specifications.\MessageBreak
Using a default centering column instead}%
{You must define IEEEeqnarray column types before use.}%
\def\@IEEEBPcurcolname{@IEEEdefault}\fi}


% usage: \@IEEEgetcurglue{glue specifier}{\output}
% identify the predefined (punctuation) glue value
% and return it in the given output macro
\def\@IEEEgetcurglue#1#2{%
% ! = \! (neg small)  -0.16667em (-3/18 em)
% , = \, (small)       0.16667em ( 3/18 em)
% : = \: (med)         0.22222em ( 4/18 em)
% ; = \; (large)       0.27778em ( 5/18 em)
% ' = \quad            1em
% " = \qquad           2em
% . = 0.5\arraycolsep
% / = \arraycolsep
% ? = 2\arraycolsep
% * = 1fil
% + = \@IEEEeqnarraycolSEPcenter
% - = \@IEEEeqnarraycolSEPzero
% Note that all em values are referenced to the math font (textfont2) fontdimen6
% value for 1em.
% 
% use only the very first token to determine the type
\@IEEEextracttoken{#1}\relax
\ifx\@IEEEextractedtokensdiscarded\@empty\else
  \typeout{** WARNING: IEEEeqnarray predefined inter-column glue type specifiers after the first in `\@IEEEextracttokenarg' ignored (line \the\inputlineno).}\relax
\fi
% get the math font 1em value
% LaTeX2e's NFSS2 does not preload the fonts, but \IEEEeqnarray needs
% to gain access to the math (\textfont2) font's spacing parameters.
% So we create a bogus box here that uses the math font to ensure
% that \textfont2 is loaded and ready. If this is not done,
% the \textfont2 stuff here may not work.
% Thanks to Bernd Raichle for his 1997 post on this topic.
{\setbox0=\hbox{$\displaystyle\relax$}}%
% fontdimen6 has the width of 1em (a quad).
\@IEEEtrantmpdimenA=\fontdimen6\textfont2\relax%
% identify the glue value based on the first token
% we discard anything after the first
\if!\@IEEEextractedtoken\@IEEEtrantmpdimenA=-0.16667\@IEEEtrantmpdimenA\edef#2{\the\@IEEEtrantmpdimenA}\else
\if,\@IEEEextractedtoken\@IEEEtrantmpdimenA=0.16667\@IEEEtrantmpdimenA\edef#2{\the\@IEEEtrantmpdimenA}\else
\if:\@IEEEextractedtoken\@IEEEtrantmpdimenA=0.22222\@IEEEtrantmpdimenA\edef#2{\the\@IEEEtrantmpdimenA}\else
\if;\@IEEEextractedtoken\@IEEEtrantmpdimenA=0.27778\@IEEEtrantmpdimenA\edef#2{\the\@IEEEtrantmpdimenA}\else
\if'\@IEEEextractedtoken\@IEEEtrantmpdimenA=1\@IEEEtrantmpdimenA\edef#2{\the\@IEEEtrantmpdimenA}\else
\if"\@IEEEextractedtoken\@IEEEtrantmpdimenA=2\@IEEEtrantmpdimenA\edef#2{\the\@IEEEtrantmpdimenA}\else
\if.\@IEEEextractedtoken\@IEEEtrantmpdimenA=0.5\arraycolsep\edef#2{\the\@IEEEtrantmpdimenA}\else
\if/\@IEEEextractedtoken\edef#2{\the\arraycolsep}\else
\if?\@IEEEextractedtoken\@IEEEtrantmpdimenA=2\arraycolsep\edef#2{\the\@IEEEtrantmpdimenA}\else
\if *\@IEEEextractedtoken\edef#2{0pt plus 1fil minus 0pt}\else
\if+\@IEEEextractedtoken\edef#2{\@IEEEeqnarraycolSEPcenter}\else
\if-\@IEEEextractedtoken\edef#2{\@IEEEeqnarraycolSEPzero}\else
\edef#2{\@IEEEeqnarraycolSEPzero}%
\@IEEEclspkgerror{Invalid predefined inter-column glue type "#1" in\MessageBreak
column specifications. Using a default value of\MessageBreak
0pt instead}%
{Only !,:;'"./?*+ and - are valid predefined glue types in the\MessageBreak 
IEEEeqnarray column specifications.}\fi\fi\fi\fi\fi\fi\fi\fi\fi\fi\fi\fi}


% usage: \@IEEEprocessNcol{digit}
% process a numerical digit from the column specification
% and look up the corresponding user defined glue value
% can transform current type from n to g or a as the user defined glue is acquired
\def\@IEEEprocessNcol#1{\if\@IEEEBPprevtype g%
\@IEEEclspkgerror{Back-to-back inter-column glue specifiers in column\MessageBreak
specifications. Ignoring consecutive glue specifiers\MessageBreak
after the first}%
{You cannot have two or more glue types next to each other\MessageBreak 
in the IEEEeqnarray column specifications.}%
\let\@IEEEBPcurtype=a% abort this glue, future digits will be discarded
\@IEEEBPcurnum=0\relax%
\else% if we previously aborted a glue
\if\@IEEEBPprevtype a\@IEEEBPcurnum=0\let\@IEEEBPcurtype=a%maintain digit abortion
\else%acquire this number
% save the previous type before the numerical digits started
\if\@IEEEBPprevtype n\else\let\@IEEEBPprevsavedtype=\@IEEEBPprevtype\fi%
\multiply\@IEEEBPcurnum by 10\relax%
\advance\@IEEEBPcurnum by #1\relax% add in number, \relax is needed to stop TeX's number scan
\if\@IEEEBPnexttype n\else%close acquisition
\expandafter\ifx\csname @IEEEeqnarraycolSEPDEF\expandafter\romannumeral\number\@IEEEBPcurnum\endcsname\@IEEEeqnarraycolisdefined%
\edef\@IEEEBPcurglue{\csname @IEEEeqnarraycolSEP\expandafter\romannumeral\number\@IEEEBPcurnum\endcsname}%
\else%user glue not defined
\@IEEEclspkgerror{Invalid user defined inter-column glue type "\number\@IEEEBPcurnum" in\MessageBreak
column specifications. Using a default value of\MessageBreak
0pt instead}%
{You must define all IEEEeqnarray numerical inter-column glue types via\MessageBreak
\string\IEEEeqnarraydefcolsep \space before they are used in column specifications.}%
\edef\@IEEEBPcurglue{\@IEEEeqnarraycolSEPzero}%
\fi% glue defined or not
\let\@IEEEBPcurtype=g% change the type to reflect the acquired glue
\let\@IEEEBPprevtype=\@IEEEBPprevsavedtype% restore the prev type before this number glue
\@IEEEBPcurnum=0\relax%ready for next acquisition
\fi%close acquisition, get glue
\fi%discard or acquire number
\fi%prevtype glue or not
}


% process an acquired glue
% add any acquired column/glue pair to the preamble
\def\@IEEEprocessGcol{\if\@IEEEBPprevtype a\let\@IEEEBPcurtype=a%maintain previous glue abortions
\else
% if this is the start glue, save it, but do nothing else 
% as this is not used in the preamble, but before
\if\@IEEEBPprevtype s\edef\@IEEEBPstartglue{\@IEEEBPcurglue}%
\else%not the start glue
\if\@IEEEBPprevtype g%ignore if back to back glues
\@IEEEclspkgerror{Back-to-back inter-column glue specifiers in column\MessageBreak
specifications. Ignoring consecutive glue specifiers\MessageBreak
after the first}%
{You cannot have two or more glue types next to each other\MessageBreak 
in the IEEEeqnarray column specifications.}%
\let\@IEEEBPcurtype=a% abort this glue
\else% not a back to back glue
\if\@IEEEBPprevtype c\relax% if the previoustype was a col, add column/glue pair to preamble
\ifnum\@IEEEeqnnumcols>0\relax\@IEEEappendtoksA{&}\fi
\toks0={##}%
% make preamble advance col counter if this environment needs this
\if@advanceIEEEeqncolcnt\@IEEEappendtoksA{\global\advance\@IEEEeqncolcnt by 1\relax}\fi
% insert the column defintion into the preamble, being careful not to expand
% the column definition
\@IEEEappendtoksA{\tabskip=\@IEEEBPcurglue}%
\@IEEEappendNOEXPANDtoksA{\begingroup\csname @IEEEeqnarraycolPRE}%
\@IEEEappendtoksA{\@IEEEBPcurcolname}%
\@IEEEappendNOEXPANDtoksA{\endcsname}%
\@IEEEappendtoksA{\the\toks0}%
\@IEEEappendNOEXPANDtoksA{\relax\relax\relax\relax\relax%
\relax\relax\relax\relax\relax\csname @IEEEeqnarraycolPOST}%
\@IEEEappendtoksA{\@IEEEBPcurcolname}%
\@IEEEappendNOEXPANDtoksA{\endcsname\relax\relax\relax\relax\relax%
\relax\relax\relax\relax\relax\endgroup}%
\advance\@IEEEeqnnumcols by 1\relax%one more column in the preamble
\else% error: non-start glue with no pending column
\@IEEEclspkgerror{Inter-column glue specifier without a prior column\MessageBreak
type in the column specifications. Ignoring this glue\MessageBreak 
specifier}%
{Except for the first and last positions, glue can be placed only\MessageBreak
between column types.}%
\let\@IEEEBPcurtype=a% abort this glue
\fi% previous was a column
\fi% back-to-back glues
\fi% is start column glue
\fi% prev type not a
}


% process an acquired letter referenced column and, if necessary, add it to the preamble
\def\@IEEEprocessCcol{\if\@IEEEBPnexttype g\else
\if\@IEEEBPnexttype n\else
% we have a column followed by something other than a glue (or numeral glue)
% so we must add this column to the preamble now
\ifnum\@IEEEeqnnumcols>0\relax\@IEEEappendtoksA{&}\fi%col separator for those after the first
\if\@IEEEBPnexttype e\@IEEEappendtoksA{\tabskip=\@IEEEBPendglue\relax}\else%put in end glue
\@IEEEappendtoksA{\tabskip=\@IEEEeqnarraycolSEPdefaultmid\relax}\fi% or default mid glue
\toks0={##}%
% make preamble advance col counter if this environment needs this
\if@advanceIEEEeqncolcnt\@IEEEappendtoksA{\global\advance\@IEEEeqncolcnt by 1\relax}\fi
% insert the column definition into the preamble, being careful not to expand
% the column definition
\@IEEEappendNOEXPANDtoksA{\begingroup\csname @IEEEeqnarraycolPRE}%
\@IEEEappendtoksA{\@IEEEBPcurcolname}%
\@IEEEappendNOEXPANDtoksA{\endcsname}%
\@IEEEappendtoksA{\the\toks0}%
\@IEEEappendNOEXPANDtoksA{\relax\relax\relax\relax\relax%
\relax\relax\relax\relax\relax\csname @IEEEeqnarraycolPOST}%
\@IEEEappendtoksA{\@IEEEBPcurcolname}%
\@IEEEappendNOEXPANDtoksA{\endcsname\relax\relax\relax\relax\relax%
\relax\relax\relax\relax\relax\endgroup}%
\advance\@IEEEeqnnumcols by 1\relax%one more column in the preamble
\fi%next type not numeral
\fi%next type not glue
}


%%
%% END OF IEEEeqnarray DEFINITIONS
%%




% \IEEEPARstart
% Definition for the big two line drop cap letter at the beginning of the
% first paragraph of journal papers. The first argument is the first letter
% of the first word, the second argument is the remaining letters of the
% first word which will be rendered in upper case.
% In V1.6 this has been completely rewritten to:
% 
% 1. no longer have problems when the user begins an environment
%    within the paragraph that uses \IEEEPARstart.
% 2. auto-detect and use the current font family
% 3. revise handling of the space at the end of the first word so that
%    interword glue will now work as normal.
% 4. produce correctly aligned edges for the (two) indented lines.
% 
% We generalize things via control macros - playing with these is fun too.
% 
% V1.7 added more control macros to make it easy for IEEEtrantools.sty users
% to change the font style.
% 
% the number of lines that are indented to clear it
% may need to increase if using decenders
\providecommand{\IEEEPARstartDROPLINES}{2}
% minimum number of lines left on a page to allow a \@IEEEPARstart
% Does not take into consideration rubber shrink, so it tends to
% be overly cautious
\providecommand{\IEEEPARstartMINPAGELINES}{2}
% V1.7 the height of the drop cap is adjusted to match the height of this text
% in the current font (when \IEEEPARstart is called).
\providecommand{\IEEEPARstartHEIGHTTEXT}{T}
% the depth the letter is lowered below the baseline
% the height (and size) of the letter is determined by the sum
% of this value and the height of the \IEEEPARstartHEIGHTTEXT in the current
% font. It is a good idea to set this value in terms of the baselineskip
% so that it can respond to changes therein.
\providecommand{\IEEEPARstartDROPDEPTH}{1.1\baselineskip}
% V1.7 the font the drop cap will be rendered in,
% can take zero or one argument.
\providecommand{\IEEEPARstartFONTSTYLE}{\bfseries}
% V1.7 any additional, non-font related commands needed to modify
% the drop cap letter, can take zero or one argument.
\providecommand{\IEEEPARstartCAPSTYLE}{\MakeUppercase}
% V1.7 the font that will be used to render the rest of the word,
% can take zero or one argument.
\providecommand{\IEEEPARstartWORDFONTSTYLE}{\relax}
% V1.7 any additional, non-font related commands needed to modify
% the rest of the word, can take zero or one argument.
\providecommand{\IEEEPARstartWORDCAPSTYLE}{\MakeUppercase}
% This is the horizontal separation distance from the drop letter to the main text.
% Lengths that depend on the font (e.g., ex, em, etc.) will be referenced
% to the font that is active when \IEEEPARstart is called. 
\providecommand{\IEEEPARstartSEP}{0.15em}
% V1.7 horizontal offset applied to the left of the drop cap.
\providecommand{\IEEEPARstartHOFFSET}{0em}
% V1.7 Italic correction command applied at the end of the drop cap.
\providecommand{\IEEEPARstartITLCORRECT}{\/}

% width of the letter output, set globally. Can be used in \IEEEPARstartSEP
% or \IEEEPARstartHOFFSET, but not the height lengths.
\newdimen\IEEEPARstartletwidth
\IEEEPARstartletwidth 0pt\relax

% definition of \IEEEPARstart
% THIS IS A CONTROLLED SPACING AREA, DO NOT ALLOW SPACES WITHIN THESE LINES
% 
% The token \@IEEEPARstartfont will be globally defined after the first use
% of \IEEEPARstart and will be a font command which creates the big letter
% The first argument is the first letter of the first word and the second
% argument is the rest of the first word(s).
\def\IEEEPARstart#1#2{\par{%
% if this page does not have enough space, break it and lets start
% on a new one
\@IEEEtranneedspace{\IEEEPARstartMINPAGELINES\baselineskip}{\relax}%
% V1.7 move this up here in case user uses \textbf for \IEEEPARstartFONTSTYLE
% which uses command \leavevmode which causes an unwanted \indent to be issued
\noindent
% calculate the desired height of the big letter
% it extends from the top of \IEEEPARstartHEIGHTTEXT in the current font
% down to \IEEEPARstartDROPDEPTH below the current baseline
\settoheight{\@IEEEtrantmpdimenA}{\IEEEPARstartHEIGHTTEXT}%
\addtolength{\@IEEEtrantmpdimenA}{\IEEEPARstartDROPDEPTH}%
% extract the name of the current font in bold
% and place it in \@IEEEPARstartFONTNAME
\def\@IEEEPARstartGETFIRSTWORD##1 ##2\relax{##1}%
{\IEEEPARstartFONTSTYLE{\selectfont\edef\@IEEEPARstartFONTNAMESPACE{\fontname\font\space}%
\xdef\@IEEEPARstartFONTNAME{\expandafter\@IEEEPARstartGETFIRSTWORD\@IEEEPARstartFONTNAMESPACE\relax}}}%
% define a font based on this name with a point size equal to the desired
% height of the drop letter
\font\@IEEEPARstartsubfont\@IEEEPARstartFONTNAME\space at \@IEEEtrantmpdimenA\relax%
% save this value as a counter (integer) value (sp points)
\@IEEEtrantmpcountA=\@IEEEtrantmpdimenA%
% now get the height of the actual letter produced by this font size
\settoheight{\@IEEEtrantmpdimenB}{\@IEEEPARstartsubfont\IEEEPARstartCAPSTYLE{#1}}%
% If something bogus happens like the first argument is empty or the
% current font is strange, do not allow a zero height.
\ifdim\@IEEEtrantmpdimenB=0pt\relax%
\typeout{** WARNING: IEEEPARstart drop letter has zero height! (line \the\inputlineno)}%
\typeout{ Forcing the drop letter font size to 10pt.}%
\@IEEEtrantmpdimenB=10pt%
\fi%
% and store it as a counter
\@IEEEtrantmpcountB=\@IEEEtrantmpdimenB%
% Since a font size doesn't exactly correspond to the height of the capital
% letters in that font, the actual height of the letter, \@IEEEtrantmpcountB,
% will be less than that desired, \@IEEEtrantmpcountA
% we need to raise the font size, \@IEEEtrantmpdimenA 
% by \@IEEEtrantmpcountA / \@IEEEtrantmpcountB
% But, TeX doesn't have floating point division, so we have to use integer
% division. Hence the use of the counters.
% We need to reduce the denominator so that the loss of the remainder will
% have minimal affect on the accuracy of the result
\divide\@IEEEtrantmpcountB by 200%
\divide\@IEEEtrantmpcountA by \@IEEEtrantmpcountB%
% Then reequalize things when we use TeX's ability to multiply by
% floating point values
\@IEEEtrantmpdimenB=0.005\@IEEEtrantmpdimenA%
\multiply\@IEEEtrantmpdimenB by \@IEEEtrantmpcountA%
% \@IEEEPARstartfont is globaly set to the calculated font of the big letter
% We need to carry this out of the local calculation area to to create the
% big letter.
\global\font\@IEEEPARstartfont\@IEEEPARstartFONTNAME\space at \@IEEEtrantmpdimenB%
% Now set \@IEEEtrantmpdimenA to the width of the big letter
% We need to carry this out of the local calculation area to set the
% hanging indent
\settowidth{\global\@IEEEtrantmpdimenA}{\@IEEEPARstartfont
\IEEEPARstartCAPSTYLE{#1\IEEEPARstartITLCORRECT}}}%
% end of the isolated calculation environment
\global\IEEEPARstartletwidth\@IEEEtrantmpdimenA\relax%
% add in the extra clearance we want
\advance\@IEEEtrantmpdimenA by \IEEEPARstartSEP\relax%
% add in the optional offset
\advance\@IEEEtrantmpdimenA by \IEEEPARstartHOFFSET\relax%
% V1.7 don't allow negative offsets to produce negative hanging indents
\@IEEEtrantmpdimenB\@IEEEtrantmpdimenA
\ifnum\@IEEEtrantmpdimenB < 0 \@IEEEtrantmpdimenB 0pt\fi
% \@IEEEtrantmpdimenA has the width of the big letter plus the
% separation space and \@IEEEPARstartfont is the font we need to use
% Now, we make the letter and issue the hanging indent command
% The letter is placed in a box of zero width and height so that other
% text won't be displaced by it.
\hangindent\@IEEEtrantmpdimenB\hangafter=-\IEEEPARstartDROPLINES%
\makebox[0pt][l]{\hspace{-\@IEEEtrantmpdimenA}%
\raisebox{-\IEEEPARstartDROPDEPTH}[0pt][0pt]{\hspace{\IEEEPARstartHOFFSET}%
\@IEEEPARstartfont\IEEEPARstartCAPSTYLE{#1\IEEEPARstartITLCORRECT}%
\hspace{\IEEEPARstartSEP}}}%
{\IEEEPARstartWORDFONTSTYLE{\IEEEPARstartWORDCAPSTYLE{\selectfont#2}}}}






% determines if the space remaining on a given page is equal to or greater
% than the specified space of argument one
% if not, execute argument two (only if the remaining space is greater than zero)
% and issue a \newpage
% 
% example: \@IEEEtranneedspace{2in}{\vfill}
% 
% Does not take into consideration rubber shrinkage, so it tends to
% be overly cautious
% Based on an example posted by Donald Arseneau
% Note this macro uses \@IEEEtrantmpdimenB internally for calculations,
% so DO NOT PASS \@IEEEtrantmpdimenB to this routine
% if you need a dimen register, import with \@IEEEtrantmpdimenA instead
\def\@IEEEtranneedspace#1#2{\penalty-100\begingroup%shield temp variable
\@IEEEtrantmpdimenB\pagegoal\advance\@IEEEtrantmpdimenB-\pagetotal% space left
\ifdim #1>\@IEEEtrantmpdimenB\relax% not enough space left
\ifdim\@IEEEtrantmpdimenB>\z@\relax #2\fi%
\newpage%
\fi\endgroup}


% \IEEEauthorrefmark
\DeclareRobustCommand*{\IEEEauthorrefmark}[1]{\raisebox{0pt}[0pt][0pt]{\textsuperscript{\footnotesize\ensuremath{\ifcase#1\or *\or \dagger\or \ddagger\or%
    \mathsection\or \mathparagraph\or \|\or **\or \dagger\dagger%
    \or \ddagger\ddagger \else\textsuperscript{\expandafter\romannumeral#1}\fi}}}}


% V1.3 IEEEQED and IEEEproof
\def\IEEEproofname{Proof}

\def\IEEEQEDclosed{\mbox{\rule[0pt]{1.3ex}{1.3ex}}} % for a filled box
\def\IEEEQEDopen{{\setlength{\fboxsep}{0pt}\setlength{\fboxrule}{0.2pt}\fbox{\rule[0pt]{0pt}{1.3ex}\rule[0pt]{1.3ex}{0pt}}}}
\def\IEEEQED{\IEEEQEDclosed} % default to closed

%V1.8 flag to indicate if QED symbol is to be shown
\newif\if@IEEEQEDshow  \@IEEEQEDshowtrue
\def\IEEEproofindentspace{2\parindent}% V1.8 allow user to change indentation amount if desired
% v1.7 name change to avoid namespace collision with amsthm. Also add support
% for an optional argument.
\def\IEEEproof{\@ifnextchar[{\@IEEEproof}{\@IEEEproof[\IEEEproofname]}}
\def\@IEEEproof[#1]{\@IEEEQEDshowtrue\par\noindent\hspace{\IEEEproofindentspace}{\itshape #1: }}
\def\endIEEEproof{\if@IEEEQEDshow\hspace*{\fill}\nobreakspace\IEEEQED\fi\par}
% qedhere for equation environments, similar to AMS \qedhere
\def\IEEEQEDhereeqn{\global\@IEEEQEDshowfalse\eqno\let\eqno\relax\let\leqno\relax
                    \let\veqno\relax\hbox{\IEEEQED}}
% IEEE style qedhere for IEEEeqnarray and other environments
\def\IEEEQEDhere{\global\@IEEEQEDshowfalse\IEEEQED}
% command to disable QED at end of IEEEproof
\def\IEEEQEDoff{\global\@IEEEQEDshowfalse}


% Provide support for the control entries of IEEEtran.bst V1.00 and later.
% V1.7 optional argument allows for a different aux file to be specified in
% order to handle multiple bibliographies. For example, with multibib.sty:
% \newcites{sec}{Secondary Literature}
% \bstctlcite[@auxoutsec]{BSTcontrolhak}
% V1.7 I see no need for \providecommand here.
\def\bstctlcite{\@ifnextchar[{\@bstctlcite}{\@bstctlcite[@auxout]}}
\def\@bstctlcite[#1]#2{\@bsphack
  \@for\@citeb:=#2\do{%
    \edef\@citeb{\expandafter\@firstofone\@citeb}%
    \if@filesw\immediate\write\csname #1\endcsname{\string\citation{\@citeb}}\fi}%
  \@esphack}

% \IEEEnoauxwrite{} allows for citations that do not add to or affect
% the order of the existing citation list. Can be useful for \cite
% within \thanks{}.
\DeclareRobustCommand{\IEEEnoauxwrite}[1]{\relax
\if@filesw
\@fileswfalse
#1\relax\relax\relax\relax\relax
\@fileswtrue
\else
#1\relax\relax\relax\relax\relax
\fi}

% need a backslash character for typeout output
{\catcode`\|=0 \catcode`\\=12
|xdef|@IEEEbackslash{\}}


% hook to allow easy disabling of all legacy warnings
\def\@IEEElegacywarn#1#2{\typeout{** ATTENTION: \@IEEEbackslash #1 is deprecated (line \the\inputlineno).
Use \@IEEEbackslash #2 instead.}}


% V1.4 no longer support these legacy commands
% \def\PARstart{\@IEEElegacywarn{PARstart}{IEEEPARstart}\IEEEPARstart}
% \let\labelindent\IEEElabelindent
% \def\calcleftmargin{\@IEEElegacywarn{calcleftmargin}{IEEEcalcleftmargin}\IEEEcalcleftmargin}
% \def\setlabelwidth{\@IEEElegacywarn{setlabelwidth}{IEEEsetlabelwidth}\IEEEsetlabelwidth}
% \def\usemathlabelsep{\@IEEElegacywarn{usemathlabelsep}{IEEEusemathlabelsep}\IEEEusemathlabelsep}
% \def\iedlabeljustifyc{\@IEEElegacywarn{iedlabeljustifyc}{IEEEiedlabeljustifyc}\IEEEiedlabeljustifyc}
% \def\iedlabeljustifyl{\@IEEElegacywarn{iedlabeljustifyl}{IEEEiedlabeljustifyl}\IEEEiedlabeljustifyl}
% \def\iedlabeljustifyr{\@IEEElegacywarn{iedlabeljustifyr}{IEEEiedlabeljustifyr}\IEEEiedlabeljustifyr}


\endinput
%%%%%%%%%%%%%%%%%%%%%%%%%% End of IEEEtrantools.sty  %%%%%%%%%%%%%%%%%%%%%%
% That's all folks!
